A Fractional $3n+1$ Conjecture

In this paper we introduce and discuss the sequence of \emph{real numbers} defined as $u_0 \in \mathbb R$ and $u_{n+1} = \Delta(u_n)$ where \begin{equation*} \Delta(x) = \begin{cases} \frac{x}{2} &\text{if } \operatorname{frac}(x)<\frac{1}{2} \\[4px] \frac{3x+1}{2} & \text{if } \operatorname{frac}(x)\geq\frac{1}{2} \end{cases} \end{equation*} This sequence is reminiscent of the famous Collatz sequence, and seems to exhibit an interesting behaviour. Indeed, we conjecture that iterating $\Delta$ will eventually either converge to zero, or loop over sequences of real numbers with integer parts $1,2,4,7,11,18,9,4,7,3,5,9,4,7,11,18,9,4,7,3,6,3,1,2,4,7,3,6,3$. We prove this conjecture for $u_0 \in [0, 100]$. Extending the proof to larger fixed values seems to be a matter of computing power. The authors pledge to offer a reward to the first person who proves or refutes the conjecture completely -- with a proof published in a serious refereed mathematical conference or journal.

==> delta6.dat <==
x   y   min max
0.5 2.8671875 1.5 20
0.501 2.8684531250000003 1.5 20
0.502 2.86971875 1.5 20
0.503 2.870984375 1.5 20
0.504 2.8722499999999997 1.5 20
0.505 2.873515625 1.5 20
0.506 2.87478125 1.5 20
0.507 2.8760468749999997 1.5 20
0.508 2.8773124999999995 1.5 20
0.509 2.8785781249999998 1.5 20
0.51 2.87984375 1.5 20
0.511 2.881109375 1.5 20
0.512 2.8823749999999997 1.5 20
0.513 2.883640625 1.5 20
0.514 2.8849062500000002 1.5 20
0.515 2.886171875 1.5 20
0.516 2.8874375 1.5 20
0.517 2.888703125 1.5 20
0.518 2.8899687500000004 1.5 20
0.519 2.891234375 1.5 20
0.52 2.8925 1.5 20
0.521 2.893765625 1.5 20
0.522 2.89503125 1.5 20
0.523 2.896296875 1.5 20
0.524 2.8975625000000003 1.5 20
0.525 2.898828125 1.5 20
0.526 2.9000937500000004 1.5 20
0.527 2.901359375 1.5 20
0.528 2.902625 1.5 20
0.529 2.903890625 1.5 20
0.53 2.90515625 1.5 20
0.531 2.9064218750000004 1.5 20
0.532 2.9076875 1.5 20
0.533 2.908953125 1.5 20
0.534 2.9102187500000003 1.5 20
0.535 2.911484375 1.5 20
0.536 2.91275 1.5 20
0.537 2.914015625 1.5 20
0.538 2.9152812499999996 1.5 20
0.539 2.916546875 1.5 20
0.54 2.9178125 1.5 20
0.541 2.919078125 1.5 20
0.542 2.92034375 1.5 20
0.543 2.921609375 1.5 20
0.544 2.9228750000000003 1.5 20
0.545 2.924140625 1.5 20
0.546 2.92540625 1.5 20
0.547 2.926671875 1.5 20
0.548 2.9279375 1.5 20
0.549 2.929203125 1.5 20
0.55 2.93046875 1.5 20
0.551 2.9317343749999996 1.5 20
0.552 2.933 1.5 20
0.553 2.934265625 1.5 20
0.554 2.93553125 1.5 20
0.555 2.9367968749999998 1.5 20
0.556 7.4391875 1.5 20
0.557 7.442984375000001 1.5 20
0.558 7.446781250000001 1.5 20
0.559 7.450578125 1.5 20
0.56 7.454375000000001 1.5 20
0.5609999999999999 7.458171875 1.5 20
0.562 7.46196875 1.5 20
0.563 7.465765625 1.5 20
0.5640000000000001 7.4695625 1.5 20
0.565 7.473359374999999 1.5 20
0.5660000000000001 7.47715625 1.5 20
0.567 7.480953124999999 1.5 20
0.5680000000000001 7.484749999999999 1.5 20
0.569 7.488546875 1.5 20
0.5700000000000001 7.492343750000001 1.5 20
0.571 7.496140625000001 1.5 20
0.5720000000000001 7.4999375 1.5 20
0.573 7.5037343750000005 1.5 20
0.574 7.507531250000001 1.5 20
0.575 7.5113281249999995 1.5 20
0.576 7.515125 1.5 20
0.577 7.518921875 1.5 20
0.578 7.522718750000001 1.5 20
0.579 7.526515625 1.5 20
0.58 7.530312499999999 1.5 20
0.581 7.534109374999999 1.5 20
0.582 7.53790625 1.5 20
0.583 7.541703125000001 1.5 20
0.584 7.5455000000000005 1.5 20
0.585 7.549296875 1.5 20
0.586 7.55309375 1.5 20
0.587 7.556890625000001 1.5 20
0.588 7.560687499999999 1.5 20
0.589 7.564484375 1.5 20
0.59 7.56828125 1.5 20
0.591 7.572078124999999 1.5 20
0.592 7.575875 1.5 20
0.593 7.579671874999999 1.5 20
0.594 7.583468749999999 1.5 20
0.595 7.587265625 1.5 20
0.596 7.5910625000000005 1.5 20
0.597 7.594859375 1.5 20
0.598 7.5986562499999994 1.5 20
0.599 7.6024531249999985 1.5 20
0.6 7.606249999999999 1.5 20
0.601 7.610046874999999 1.5 20
0.602 7.61384375 1.5 20
0.603 7.617640625 1.5 20
0.604 7.621437500000001 1.5 20
0.605 7.625234375 1.5 20
0.606 7.629031250000001 1.5 20
0.607 7.632828124999999 1.5 20
0.608 7.6366249999999996 1.5 20
0.609 7.640421875 1.5 20
0.61 7.64421875 1.5 20
0.611 7.648015624999999 1.5 20
0.612 7.6518125 1.5 20
0.613 7.655609375000001 1.5 20
0.614 7.65940625 1.5 20
0.615 7.663203125 1.5 20
0.616 7.667000000000001 1.5 20
0.617 7.6707968750000015 1.5 20
0.618 7.674593750000001 1.5 20
0.619 7.6783906250000005 1.5 20
0.62 7.6821874999999995 1.5 20
0.621 7.685984375 1.5 20
0.622 7.68978125 1.5 20
0.623 7.693578125 1.5 20
0.624 7.697374999999999 1.5 20
0.625 7.701171875 1.5 20
0.626 7.704968750000001 1.5 20
0.627 7.708765625 1.5 20
0.628 7.7125625 1.5 20
0.629 7.716359375 1.5 20
0.63 7.7201562500000005 1.5 20
0.631 7.7239531249999995 1.5 20
0.632 7.727749999999999 1.5 20
0.633 7.7315468749999985 1.5 20
0.634 7.735343749999999 1.5 20
0.635 7.739140625 1.5 20
0.636 7.7429375 1.5 20
0.637 7.746734374999999 1.5 20
0.638 7.75053125 1.5 20
0.639 7.754328125000001 1.5 20
0.64 7.758125 1.5 20
0.641 7.761921875 1.5 20
0.642 7.7657187500000004 1.5 20
0.643 7.769515625000001 1.5 20
0.644 7.773312499999999 1.5 20
0.645 7.777109375 1.5 20
0.646 7.780906249999999 1.5 20
0.647 7.784703125 1.5 20
0.648 7.7885 1.5 20
0.649 7.792296875000001 1.5 20
0.65 7.796093750000001 1.5 20
0.651 7.7998906250000015 1.5 20
0.652 7.8036875000000006 1.5 20
0.653 7.807484375 1.5 20
0.654 7.8112812499999995 1.5 20
0.655 7.815078125 1.5 20
0.656 7.818875000000001 1.5 20
0.657 7.822671875000001 1.5 20
0.658 7.82646875 1.5 20
0.659 7.830265625000001 1.5 20
0.66 7.8340625 1.5 20
0.661 7.837859375 1.5 20
0.662 7.841656250000001 1.5 20
0.663 7.845453124999999 1.5 20
0.664 7.84925 1.5 20
0.665 7.853046875 1.5 20
0.666 7.8568437499999995 1.5 20
0.667 7.4391875 1.5 20
0.668 7.44425 1.5 20
0.669 7.4493125000000004 1.5 20
0.67 7.454375000000001 1.5 20
0.671 7.4594375 1.5 20
0.672 7.464499999999999 1.5 20
0.673 7.4695625 1.5 20
0.674 7.474625 1.5 20
0.675 7.479687500000001 1.5 20
0.6759999999999999 7.484749999999999 1.5 20
0.677 7.489812499999999 1.5 20
0.6779999999999999 7.4948749999999995 1.5 20
0.679 7.4999375 1.5 20
0.6799999999999999 18.13625 1.5 20
0.681 18.147640625 1.5 20
0.6819999999999999 18.159031249999998 1.5 20
0.683 18.170421875000002 1.5 20
0.6839999999999999 18.1818125 1.5 20
0.685 18.193203125000004 1.5 20
0.6859999999999999 18.20459375 1.5 20
0.687 18.215984374999998 1.5 20
0.688 18.227375000000002 1.5 20
0.6890000000000001 18.238765625 1.5 20
0.69 18.250156249999996 1.5 20
0.6910000000000001 18.261546875 1.5 20
0.692 18.272937499999998 1.5 20
0.6930000000000001 18.284328125000002 1.5 20
0.694 18.29571875 1.5 20
0.6950000000000001 18.307109375 1.5 20
0.696 18.3185 1.5 20
0.6970000000000001 18.329890625 1.5 20
0.698 18.34128125 1.5 20
0.6990000000000001 18.352671875000002 1.5 20
0.7 18.3640625 1.5 20
0.7010000000000001 18.375453125000003 1.5 20
0.702 18.38684375 1.5 20
0.7030000000000001 18.398234375 1.5 20
0.704 18.409625 1.5 20
0.7050000000000001 18.421015625000003 1.5 20
0.706 18.43240625 1.5 20
0.7070000000000001 18.443796875000004 1.5 20
0.708 18.4551875 1.5 20
0.709 18.466578125 1.5 20
0.71 18.477968750000002 1.5 20
0.711 18.489359375 1.5 20
0.712 12.0005 1.5 20
0.713 12.008093749999999 1.5 20
0.714 12.0156875 1.5 20
0.715 12.02328125 1.5 20
0.716 12.030874999999998 1.5 20
0.717 12.038468749999998 1.5 20
0.718 12.046062499999998 1.5 20
0.719 12.05365625 1.5 20
0.72 12.06125 1.5 20
0.721 12.06884375 1.5 20
0.722 12.0764375 1.5 20
0.723 12.08403125 1.5 20
0.724 12.091624999999997 1.5 20
0.725 12.099218749999999 1.5 20
0.726 12.106812499999998 1.5 20
0.727 12.11440625 1.5 20
0.728 12.122 1.5 20
0.729 12.129593750000002 1.5 20
0.73 12.1371875 1.5 20
0.731 12.144781250000001 1.5 20
0.732 12.152375 1.5 20
0.733 12.159968749999999 1.5 20
0.734 12.167562499999999 1.5 20
0.735 12.17515625 1.5 20
0.736 12.18275 1.5 20
0.737 12.19034375 1.5 20
0.738 12.1979375 1.5 20
0.739 12.20553125 1.5 20
0.74 12.213125000000002 1.5 20
0.741 12.220718750000001 1.5 20
0.742 12.228312500000001 1.5 20
0.743 12.235906250000003 1.5 20
0.744 12.243500000000003 1.5 20
0.745 12.251093749999999 1.5 20
0.746 12.2586875 1.5 20
0.747 12.26628125 1.5 20
0.748 12.273875 1.5 20
0.749 12.28146875 1.5 20
0.75 12.2890625 1.5 20
0.751 12.29665625 1.5 20
0.752 12.30425 1.5 20
0.753 12.31184375 1.5 20
0.754 12.3194375 1.5 20
0.755 12.327031250000001 1.5 20
0.756 12.334624999999997 1.5 20
0.757 12.342218749999997 1.5 20
0.758 12.349812499999999 1.5 20
0.759 12.357406249999999 1.5 20
0.76 12.364999999999998 1.5 20
0.761 12.37259375 1.5 20
0.762 12.3801875 1.5 20
0.763 12.38778125 1.5 20
0.764 12.395375 1.5 20
0.765 12.40296875 1.5 20
0.766 12.410562500000001 1.5 20
0.767 12.418156250000001 1.5 20
0.768 12.42575 1.5 20
0.769 12.433343749999999 1.5 20
0.77 12.4409375 1.5 20
0.771 12.448531249999998 1.5 20
0.772 12.456125 1.5 20
0.773 12.46371875 1.5 20
0.774 12.471312500000002 1.5 20
0.775 12.478906250000001 1.5 20
0.776 12.486500000000003 1.5 20
0.777 12.49409375 1.5 20
0.778 7.43834375 1.5 20
0.779 7.4421406249999995 1.5 20
0.78 7.4459375 1.5 20
0.781 7.449734375000001 1.5 20
0.782 7.453531250000001 1.5 20
0.783 7.457328125 1.5 20
0.784 7.461125000000001 1.5 20
0.785 7.464921875 1.5 20
0.786 7.46871875 1.5 20
0.787 7.472515625000001 1.5 20
0.788 7.476312499999999 1.5 20
0.7889999999999999 7.480109375 1.5 20
0.79 7.48390625 1.5 20
0.7909999999999999 7.4877031249999995 1.5 20
0.792 7.491499999999999 1.5 20
0.7929999999999999 7.495296874999999 1.5 20
0.794 7.499093750000001 1.5 20
0.7949999999999999 7.502890624999999 1.5 20
0.796 7.5066875 1.5 20
0.7969999999999999 7.510484374999999 1.5 20
0.798 7.51428125 1.5 20
0.7989999999999999 7.518078125 1.5 20
0.8 7.5218750000000005 1.5 20
0.8009999999999999 7.525671874999999 1.5 20
0.802 7.5294687499999995 1.5 20
0.8029999999999999 7.533265625 1.5 20
0.804 7.537062499999999 1.5 20
0.8049999999999999 7.540859374999999 1.5 20
0.806 7.54465625 1.5 20
0.8069999999999999 7.548453125000001 1.5 20
0.808 7.552250000000001 1.5 20
0.8089999999999999 7.556046875 1.5 20
0.81 7.559843750000001 1.5 20
0.8109999999999999 7.563640625 1.5 20
0.812 7.5674375 1.5 20
0.813 7.571234375 1.5 20
0.8140000000000001 7.57503125 1.5 20
0.815 7.578828124999999 1.5 20
0.8160000000000001 7.582625 1.5 20
0.817 7.586421874999999 1.5 20
0.8180000000000001 7.590218749999999 1.5 20
0.819 7.594015625 1.5 20
0.8200000000000001 7.597812500000001 1.5 20
0.821 7.601609375000001 1.5 20
0.8220000000000001 7.60540625 1.5 20
0.823 7.6092031250000005 1.5 20
0.8240000000000001 7.613000000000001 1.5 20
0.825 7.6167968749999995 1.5 20
0.8260000000000001 7.62059375 1.5 20
0.827 7.624390625 1.5 20
0.8280000000000001 7.628187500000001 1.5 20
0.829 7.631984375 1.5 20
0.8300000000000001 7.635781250000001 1.5 20
0.831 7.639578124999999 1.5 20
0.8320000000000001 7.643375000000001 1.5 20
0.833 7.647171875000001 1.5 20
0.8340000000000001 7.6509687500000005 1.5 20
0.835 7.654765625 1.5 20
0.8360000000000001 7.6585625 1.5 20
0.837 7.662359375000001 1.5 20
0.8380000000000001 7.66615625 1.5 20
0.839 7.669953125 1.5 20
0.8400000000000001 7.673750000000001 1.5 20
0.841 7.677546874999999 1.5 20
0.8420000000000001 7.68134375 1.5 20
0.843 7.685140624999999 1.5 20
0.8440000000000001 7.688937499999999 1.5 20
0.845 7.692734375 1.5 20
0.8460000000000001 7.6965312500000005 1.5 20
0.847 7.700328125 1.5 20
0.8480000000000001 7.7041249999999994 1.5 20
0.849 7.7079218749999985 1.5 20
0.8500000000000001 7.711718750000001 1.5 20
0.851 7.715515624999999 1.5 20
0.852 7.7193125 1.5 20
0.853 7.723109375 1.5 20
0.854 7.726906250000001 1.5 20
0.855 7.730703125 1.5 20
0.856 7.734500000000001 1.5 20
0.857 7.738296874999999 1.5 20
0.858 7.7420937499999996 1.5 20
0.859 7.745890625 1.5 20
0.86 7.7496875 1.5 20
0.861 7.753484374999999 1.5 20
0.862 7.75728125 1.5 20
0.863 7.761078125000001 1.5 20
0.864 7.764875 1.5 20
0.865 7.768671875 1.5 20
0.866 7.772468750000001 1.5 20
0.867 7.7762656250000015 1.5 20
0.868 7.780062500000001 1.5 20
0.869 7.7838593750000005 1.5 20
0.87 7.7876562499999995 1.5 20
0.871 7.791453125 1.5 20
0.872 7.79525 1.5 20
0.873 7.799046875 1.5 20
0.874 7.802843749999999 1.5 20
0.875 7.806640625 1.5 20
0.876 7.810437500000001 1.5 20
0.877 7.814234375 1.5 20
0.878 7.81803125 1.5 20
0.879 7.821828125 1.5 20
0.88 7.8256250000000005 1.5 20
0.881 7.8294218749999995 1.5 20
0.882 7.833218749999999 1.5 20
0.883 7.8370156249999985 1.5 20
0.884 7.840812499999999 1.5 20
0.885 7.844609375 1.5 20
0.886 7.84840625 1.5 20
0.887 7.852203124999999 1.5 20
0.888 7.856 1.5 20
0.889 7.859796875000001 1.5 20
0.89 7.86359375 1.5 20
0.891 7.867390625 1.5 20
0.892 7.8711875000000004 1.5 20
0.893 7.874984375000001 1.5 20
0.894 7.878781249999999 1.5 20
0.895 7.882578125 1.5 20
0.896 7.886374999999999 1.5 20
0.897 7.890171875 1.5 20
0.898 7.89396875 1.5 20
0.899 7.897765625000001 1.5 20
0.9 7.901562500000001 1.5 20
0.901 7.9053593750000015 1.5 20
0.902 7.9091562500000006 1.5 20
0.903 7.912953125 1.5 20
0.904 7.9167499999999995 1.5 20
0.905 7.920546875 1.5 20
0.906 7.924343750000001 1.5 20
0.907 7.928140625000001 1.5 20
0.908 7.9319375 1.5 20
0.909 7.935734375000001 1.5 20
0.91 7.93953125 1.5 20
0.911 7.943328125 1.5 20
0.912 7.947125000000001 1.5 20
0.913 7.950921874999999 1.5 20
0.914 7.95471875 1.5 20
0.915 7.958515625 1.5 20
0.916 7.9623124999999995 1.5 20
0.917 7.966109374999999 1.5 20
0.9179999999999999 7.969906249999999 1.5 20
0.919 7.973703125000001 1.5 20
0.9199999999999999 7.977499999999999 1.5 20
0.921 7.981296875 1.5 20
0.9219999999999999 7.985093749999999 1.5 20
0.923 7.988890625 1.5 20
0.9239999999999999 7.9926875 1.5 20
0.925 7.9964843750000005 1.5 20
0.9259999999999999 3.3335 1.5 20
0.927 3.33575 1.5 20
0.9279999999999999 3.338 1.5 20
0.929 3.34025 1.5 20
0.9299999999999999 3.3425000000000002 1.5 20
0.931 3.3447500000000003 1.5 20
0.9319999999999999 3.347 1.5 20
0.933 3.3492500000000005 1.5 20
0.9339999999999999 3.3514999999999997 1.5 20
0.935 3.3537500000000002 1.5 20
0.9359999999999999 3.356 1.5 20
0.937 3.35825 1.5 20
0.938 3.3605 1.5 20
0.9390000000000001 3.36275 1.5 20
0.94 3.3649999999999998 1.5 20
0.9410000000000001 3.3672500000000003 1.5 20
0.942 3.3694999999999995 1.5 20
0.9430000000000001 3.37175 1.5 20
0.944 3.3739999999999997 1.5 20
0.9450000000000001 3.3762499999999998 1.5 20
0.946 3.3785 1.5 20
0.9470000000000001 3.38075 1.5 20
0.948 3.383 1.5 20
0.9490000000000001 3.38525 1.5 20
0.95 3.3874999999999997 1.5 20
0.9510000000000001 3.3897500000000003 1.5 20
0.952 3.392 1.5 20
0.9530000000000001 3.39425 1.5 20
0.954 3.3965 1.5 20
0.9550000000000001 3.39875 1.5 20
0.956 3.401 1.5 20
0.9570000000000001 3.4032500000000003 1.5 20
0.958 3.4055 1.5 20
0.9590000000000001 3.40775 1.5 20
0.96 3.41 1.5 20
0.9610000000000001 3.4122500000000002 1.5 20
0.962 3.4145000000000003 1.5 20
0.9630000000000001 3.4167500000000004 1.5 20
0.964 3.419 1.5 20
0.9650000000000001 3.4212500000000006 1.5 20
0.966 3.4234999999999998 1.5 20
0.9670000000000001 3.4257500000000003 1.5 20
0.968 3.428 1.5 20
0.9690000000000001 3.43025 1.5 20
0.97 3.4325 1.5 20
0.9710000000000001 3.43475 1.5 20
0.972 3.437 1.5 20
0.9730000000000001 3.4392500000000004 1.5 20
0.974 3.4414999999999996 1.5 20
0.9750000000000001 3.44375 1.5 20
0.976 3.4459999999999997 1.5 20
0.9770000000000001 3.44825 1.5 20
0.978 3.4505 1.5 20
0.9790000000000001 3.45275 1.5 20
0.98 3.455 1.5 20
0.981 3.45725 1.5 20
0.982 3.4595 1.5 20
0.983 3.46175 1.5 20
0.984 3.464 1.5 20
0.985 3.46625 1.5 20
0.986 3.4685 1.5 20
0.987 3.47075 1.5 20
0.988 3.473 1.5 20
0.989 3.47525 1.5 20
0.99 3.4775 1.5 20
0.991 3.47975 1.5 20
0.992 3.482 1.5 20
0.993 3.4842500000000003 1.5 20
0.994 3.4865000000000004 1.5 20
0.995 3.48875 1.5 20
0.996 3.491 1.5 20
0.997 3.49325 1.5 20
0.998 3.4955 1.5 20
0.999 3.49775 1.5 20
1.0 1.578125 1.5 20
1.001 1.578546875 1.5 20
1.002 1.57896875 1.5 20
1.0030000000000001 1.579390625 1.5 20
1.004 1.5798125 1.5 20
1.005 1.5802343749999999 1.5 20
1.006 1.5806562499999999 1.5 20
1.0070000000000001 1.5810781250000001 1.5 20
1.008 1.5815 1.5 20
1.009 1.581921875 1.5 20
1.01 1.58234375 1.5 20
1.0110000000000001 1.582765625 1.5 20
1.012 1.5831874999999997 1.5 20
1.013 1.583609375 1.5 20
1.014 1.5840312499999998 1.5 20
1.0150000000000001 1.584453125 1.5 20
1.016 1.5848749999999998 1.5 20
1.017 1.585296875 1.5 20
1.018 1.5857187499999998 1.5 20
1.0190000000000001 1.586140625 1.5 20
1.02 1.5865624999999999 1.5 20
1.021 1.5869843750000001 1.5 20
1.022 1.58740625 1.5 20
1.0230000000000001 1.5878281250000001 1.5 20
1.024 1.58825 1.5 20
1.025 1.588671875 1.5 20
1.026 1.58909375 1.5 20
1.0270000000000001 1.5895156250000002 1.5 20
1.028 1.5899375 1.5 20
1.029 1.590359375 1.5 20
1.03 1.59078125 1.5 20
1.0310000000000001 1.591203125 1.5 20
1.032 1.591625 1.5 20
1.033 1.592046875 1.5 20
1.034 1.59246875 1.5 20
1.0350000000000001 1.5928906250000001 1.5 20
1.036 1.5933125000000001 1.5 20
1.037 1.593734375 1.5 20
1.038 1.59415625 1.5 20
1.0390000000000001 1.5945781250000002 1.5 20
1.04 1.595 1.5 20
1.041 1.595421875 1.5 20
1.042 1.59584375 1.5 20
1.0430000000000001 1.596265625 1.5 20
1.044 1.5966875 1.5 20
1.045 1.597109375 1.5 20
1.046 1.59753125 1.5 20
1.0470000000000002 1.597953125 1.5 20
1.048 1.598375 1.5 20
1.049 1.5987968750000001 1.5 20
1.05 1.5992187500000001 1.5 20
1.0510000000000002 1.5996406250000001 1.5 20
1.052 1.6000625000000002 1.5 20
1.053 1.600484375 1.5 20
1.054 1.60090625 1.5 20
1.0550000000000002 1.6013281250000002 1.5 20
1.056 1.60175 1.5 20
1.057 1.6021718749999998 1.5 20
1.058 1.60259375 1.5 20
1.0590000000000002 1.603015625 1.5 20
1.06 1.6034375 1.5 20
1.061 1.6038593749999999 1.5 20
1.062 1.60428125 1.5 20
1.0630000000000002 1.604703125 1.5 20
1.064 1.6051250000000001 1.5 20
1.065 1.605546875 1.5 20
1.066 1.6059687500000002 1.5 20
1.0670000000000002 1.606390625 1.5 20
1.068 1.6068125000000002 1.5 20
1.069 1.607234375 1.5 20
1.07 1.60765625 1.5 20
1.0710000000000002 1.608078125 1.5 20
1.072 1.6085 1.5 20
1.073 1.6089218749999998 1.5 20
1.074 1.60934375 1.5 20
1.0750000000000002 1.609765625 1.5 20
1.076 1.6101874999999999 1.5 20
1.077 1.610609375 1.5 20
1.0779999999999998 1.61103125 1.5 20
1.079 1.611453125 1.5 20
1.08 1.611875 1.5 20
1.081 1.612296875 1.5 20
1.0819999999999999 1.61271875 1.5 20
1.083 1.613140625 1.5 20
1.084 1.6135625 1.5 20
1.085 1.613984375 1.5 20
1.0859999999999999 1.6144062499999998 1.5 20
1.087 1.614828125 1.5 20
1.088 1.61525 1.5 20
1.089 1.6156718749999999 1.5 20
1.0899999999999999 1.6160937499999999 1.5 20
1.091 1.616515625 1.5 20
1.092 1.6169375 1.5 20
1.093 1.617359375 1.5 20
1.0939999999999999 1.61778125 1.5 20
1.095 1.618203125 1.5 20
1.096 1.618625 1.5 20
1.097 1.619046875 1.5 20
1.0979999999999999 1.6194687499999998 1.5 20
1.099 1.619890625 1.5 20
1.1 1.6203125 1.5 20
1.101 1.620734375 1.5 20
1.1019999999999999 1.6211562499999999 1.5 20
1.103 1.621578125 1.5 20
1.104 1.6219999999999999 1.5 20
1.105 1.6224218750000001 1.5 20
1.1059999999999999 1.62284375 1.5 20
1.107 1.6232656250000002 1.5 20
1.108 1.6236875 1.5 20
1.109 1.6241093750000002 1.5 20
1.1099999999999999 1.62453125 1.5 20
1.111 1.6249531250000002 1.5 20
1.112 4.626125 1.5 20
1.113 4.627390625 1.5 20
1.1139999999999999 4.628656250000001 1.5 20
1.115 4.629921875 1.5 20
1.116 4.6311875 1.5 20
1.117 4.6324531250000005 1.5 20
1.1179999999999999 4.63371875 1.5 20
1.119 4.634984375 1.5 20
1.12 4.63625 1.5 20
1.121 4.637515625 1.5 20
1.1219999999999999 4.63878125 1.5 20
1.123 4.6400468749999995 1.5 20
1.124 4.6413125 1.5 20
1.125 4.642578125 1.5 20
1.126 4.64384375 1.5 20
1.127 4.6451093750000005 1.5 20
1.1280000000000001 4.646375 1.5 20
1.129 4.647640625 1.5 20
1.13 4.64890625 1.5 20
1.131 4.650171875 1.5 20
1.1320000000000001 4.6514375 1.5 20
1.133 4.6527031249999995 1.5 20
1.134 4.65396875 1.5 20
1.135 4.655234375 1.5 20
1.1360000000000001 4.656499999999999 1.5 20
1.137 4.657765625 1.5 20
1.138 4.65903125 1.5 20
1.139 4.660296874999999 1.5 20
1.1400000000000001 4.6615625000000005 1.5 20
1.141 4.662828124999999 1.5 20
1.142 4.66409375 1.5 20
1.143 4.6653593749999995 1.5 20
1.1440000000000001 4.666625 1.5 20
1.145 4.667890625 1.5 20
1.146 4.66915625 1.5 20
1.147 4.670421875 1.5 20
1.1480000000000001 4.671687500000001 1.5 20
1.149 4.672953124999999 1.5 20
1.15 4.67421875 1.5 20
1.151 4.675484375 1.5 20
1.1520000000000001 4.67675 1.5 20
1.153 4.6780156250000005 1.5 20
1.154 4.67928125 1.5 20
1.155 4.680546875 1.5 20
1.1560000000000001 4.6818125 1.5 20
1.157 4.683078125 1.5 20
1.158 4.68434375 1.5 20
1.159 4.685609375 1.5 20
1.1600000000000001 4.686875000000001 1.5 20
1.161 4.688140625000001 1.5 20
1.162 4.689406249999999 1.5 20
1.163 4.690671875 1.5 20
1.1640000000000001 4.691937500000001 1.5 20
1.165 4.693203125 1.5 20
1.166 4.69446875 1.5 20
1.167 4.695734375 1.5 20
1.1680000000000001 4.697 1.5 20
1.169 4.698265625 1.5 20
1.17 4.69953125 1.5 20
1.171 4.700796875 1.5 20
1.1720000000000002 4.7020625 1.5 20
1.173 4.7033281250000005 1.5 20
1.174 4.704593750000001 1.5 20
1.175 4.705859375 1.5 20
1.1760000000000002 4.7071250000000004 1.5 20
1.177 4.708390625000001 1.5 20
1.178 4.70965625 1.5 20
1.179 4.710921875 1.5 20
1.1800000000000002 4.712187500000001 1.5 20
1.181 4.713453125 1.5 20
1.182 4.714718749999999 1.5 20
1.183 4.715984375 1.5 20
1.1840000000000002 4.71725 1.5 20
1.185 4.718515625 1.5 20
1.186 4.71978125 1.5 20
1.187 4.721046875000001 1.5 20
1.1880000000000002 4.722312499999999 1.5 20
1.189 4.723578125 1.5 20
1.19 4.72484375 1.5 20
1.191 4.726109375 1.5 20
1.1920000000000002 4.727375 1.5 20
1.193 4.728640625000001 1.5 20
1.194 4.72990625 1.5 20
1.195 4.731171875 1.5 20
1.1960000000000002 4.7324375 1.5 20
1.197 4.733703125 1.5 20
1.198 4.734968749999999 1.5 20
1.199 4.736234375 1.5 20
1.2000000000000002 4.737500000000001 1.5 20
1.201 4.738765624999999 1.5 20
1.202 4.7400312499999995 1.5 20
1.203 4.741296875 1.5 20
1.204 4.7425625 1.5 20
1.205 4.743828125 1.5 20
1.206 4.74509375 1.5 20
1.2069999999999999 4.746359375 1.5 20
1.208 4.747625 1.5 20
1.209 4.748890625 1.5 20
1.21 4.75015625 1.5 20
1.2109999999999999 4.751421874999999 1.5 20
1.212 4.7526875 1.5 20
1.213 4.753953125000001 1.5 20
1.214 4.755218749999999 1.5 20
1.2149999999999999 4.756484374999999 1.5 20
1.216 4.75775 1.5 20
1.217 4.759015625 1.5 20
1.218 4.76028125 1.5 20
1.2189999999999999 4.761546875 1.5 20
1.22 4.7628125 1.5 20
1.221 4.764078125 1.5 20
1.222 4.7653437499999995 1.5 20
1.2229999999999999 4.766609375 1.5 20
1.224 4.767875 1.5 20
1.225 4.769140625 1.5 20
1.226 4.770406250000001 1.5 20
1.2269999999999999 4.771671874999999 1.5 20
1.228 4.7729375 1.5 20
1.229 4.774203125 1.5 20
1.23 4.77546875 1.5 20
1.2309999999999999 4.776734375 1.5 20
1.232 4.7780000000000005 1.5 20
1.233 4.779265625 1.5 20
1.234 4.780531250000001 1.5 20
1.2349999999999999 4.7817968749999995 1.5 20
1.236 4.783062500000001 1.5 20
1.237 4.784328125 1.5 20
1.238 4.78559375 1.5 20
1.2389999999999999 4.786859375000001 1.5 20
1.24 4.788125 1.5 20
1.241 4.789390625 1.5 20
1.242 4.7906562500000005 1.5 20
1.2429999999999999 4.791921875 1.5 20
1.244 4.7931875 1.5 20
1.245 4.794453125 1.5 20
1.246 4.79571875 1.5 20
1.2469999999999999 4.796984375 1.5 20
1.248 4.7982499999999995 1.5 20
1.249 4.799515625 1.5 20
1.25 4.80078125 1.5 20
1.251 4.802046875 1.5 20
1.252 4.8033125000000005 1.5 20
1.2530000000000001 4.804578125 1.5 20
1.254 4.80584375 1.5 20
1.255 4.807109375 1.5 20
1.256 4.808375 1.5 20
1.2570000000000001 4.809640625 1.5 20
1.258 4.8109062499999995 1.5 20
1.259 4.812171875 1.5 20
1.26 4.8134375 1.5 20
1.2610000000000001 4.814703124999999 1.5 20
1.262 4.81596875 1.5 20
1.263 4.817234375 1.5 20
1.264 4.818499999999999 1.5 20
1.2650000000000001 4.8197656250000005 1.5 20
1.266 4.821031249999999 1.5 20
1.267 4.822296875 1.5 20
1.268 4.8235624999999995 1.5 20
1.2690000000000001 4.824828125 1.5 20
1.27 4.82609375 1.5 20
1.271 4.827359375 1.5 20
1.272 4.828625 1.5 20
1.2730000000000001 4.829890625000001 1.5 20
1.274 4.831156249999999 1.5 20
1.275 4.832421875 1.5 20
1.276 4.8336875 1.5 20
1.2770000000000001 4.834953125 1.5 20
1.278 4.8362187500000005 1.5 20
1.279 4.837484375 1.5 20
1.28 4.83875 1.5 20
1.2810000000000001 4.840015625 1.5 20
1.282 4.84128125 1.5 20
1.283 4.842546875 1.5 20
1.284 4.8438125 1.5 20
1.2850000000000001 4.845078125000001 1.5 20
1.286 4.846343750000001 1.5 20
1.287 4.847609374999999 1.5 20
1.288 4.848875 1.5 20
1.2890000000000001 4.850140625000001 1.5 20
1.29 4.85140625 1.5 20
1.291 4.852671875 1.5 20
1.292 4.8539375 1.5 20
1.2930000000000001 4.855203125 1.5 20
1.294 4.85646875 1.5 20
1.295 4.857734375 1.5 20
1.296 4.859 1.5 20
1.2970000000000002 4.860265625 1.5 20
1.298 4.8615312500000005 1.5 20
1.299 4.862796875000001 1.5 20
1.3 4.8640625 1.5 20
1.3010000000000002 4.8653281250000004 1.5 20
1.302 4.866593750000001 1.5 20
1.303 4.867859375 1.5 20
1.304 4.869125 1.5 20
1.3050000000000002 4.870390625000001 1.5 20
1.306 4.87165625 1.5 20
1.307 4.872921874999999 1.5 20
1.308 4.8741875 1.5 20
1.3090000000000002 4.875453125 1.5 20
1.31 4.87671875 1.5 20
1.311 4.877984375 1.5 20
1.312 4.879250000000001 1.5 20
1.3130000000000002 4.880515624999999 1.5 20
1.314 4.88178125 1.5 20
1.315 4.883046875 1.5 20
1.316 4.8843125 1.5 20
1.3170000000000002 4.885578125 1.5 20
1.318 4.886843750000001 1.5 20
1.319 4.888109375 1.5 20
1.32 4.889375 1.5 20
1.3210000000000002 4.890640625 1.5 20
1.322 4.89190625 1.5 20
1.323 4.893171874999999 1.5 20
1.324 4.8944375 1.5 20
1.3250000000000002 4.895703125000001 1.5 20
1.326 4.896968749999999 1.5 20
1.327 4.8982343749999995 1.5 20
1.328 4.8995 1.5 20
1.3290000000000002 4.900765625 1.5 20
1.33 4.90203125 1.5 20
1.331 4.903296875 1.5 20
1.332 4.9045625 1.5 20
1.333 4.905828125 1.5 20
1.334 7.4391875 1.5 20
1.335 7.44171875 1.5 20
1.3359999999999999 7.4442499999999985 1.5 20
1.337 7.446781250000001 1.5 20
1.338 7.4493125000000004 1.5 20
1.339 7.451843749999999 1.5 20
1.3399999999999999 7.454374999999999 1.5 20
1.341 7.456906249999999 1.5 20
1.342 7.4594375 1.5 20
1.343 7.46196875 1.5 20
1.3439999999999999 7.464499999999999 1.5 20
1.345 7.46703125 1.5 20
1.346 7.4695625 1.5 20
1.347 7.47209375 1.5 20
1.3479999999999999 7.474624999999999 1.5 20
1.349 7.47715625 1.5 20
1.35 7.479687500000001 1.5 20
1.351 7.48221875 1.5 20
1.3519999999999999 7.484749999999999 1.5 20
1.353 7.4872812500000006 1.5 20
1.354 7.489812499999999 1.5 20
1.355 7.492343750000001 1.5 20
1.3559999999999999 7.4948749999999995 1.5 20
1.357 7.497406250000001 1.5 20
1.358 7.4999375 1.5 20
1.359 11.753703125000001 1.5 20
1.3599999999999999 11.7575 1.5 20
1.361 11.761296875000003 1.5 20
1.362 11.76509375 1.5 20
1.363 11.768890625000003 1.5 20
1.3639999999999999 11.7726875 1.5 20
1.365 11.776484374999999 1.5 20
1.366 11.780281250000002 1.5 20
1.367 11.784078125 1.5 20
1.3679999999999999 11.787875 1.5 20
1.369 11.791671875 1.5 20
1.37 11.795468750000001 1.5 20
1.371 11.799265625 1.5 20
1.3719999999999999 11.8030625 1.5 20
1.373 11.806859375 1.5 20
1.374 11.81065625 1.5 20
1.375 11.814453125 1.5 20
1.376 11.81825 1.5 20
1.377 11.822046875 1.5 20
1.3780000000000001 11.82584375 1.5 20
1.379 11.829640625 1.5 20
1.38 11.833437499999999 1.5 20
1.381 11.837234375 1.5 20
1.3820000000000001 11.84103125 1.5 20
1.383 11.844828125 1.5 20
1.384 11.848624999999998 1.5 20
1.385 11.852421875000001 1.5 20
1.3860000000000001 11.85621875 1.5 20
1.387 11.860015624999997 1.5 20
1.388 11.8638125 1.5 20
1.389 11.867609374999997 1.5 20
1.3900000000000001 11.87140625 1.5 20
1.391 11.875203124999999 1.5 20
1.392 11.879000000000001 1.5 20
1.393 11.882796874999999 1.5 20
1.3940000000000001 11.886593750000001 1.5 20
1.395 11.890390624999998 1.5 20
1.396 11.894187500000001 1.5 20
1.397 11.897984375 1.5 20
1.3980000000000001 11.90178125 1.5 20
1.399 11.905578125 1.5 20
1.4 11.909374999999999 1.5 20
1.401 11.913171875 1.5 20
1.4020000000000001 11.916968750000002 1.5 20
1.403 11.920765625 1.5 20
1.404 11.9245625 1.5 20
1.405 11.928359375 1.5 20
1.4060000000000001 11.932156250000002 1.5 20
1.407 11.935953125000001 1.5 20
1.408 11.93975 1.5 20
1.409 11.943546875000001 1.5 20
1.4100000000000001 11.947343750000002 1.5 20
1.411 11.951140625 1.5 20
1.412 11.9549375 1.5 20
1.413 11.958734374999999 1.5 20
1.4140000000000001 11.962531250000001 1.5 20
1.415 11.966328125 1.5 20
1.416 11.970125 1.5 20
1.417 11.973921874999998 1.5 20
1.4180000000000001 11.977718750000001 1.5 20
1.419 11.981515625 1.5 20
1.42 11.985312500000001 1.5 20
1.421 11.989109375 1.5 20
1.4220000000000002 11.99290625 1.5 20
1.423 11.996703125000002 1.5 20
1.424 12.0005 1.5 20
1.425 12.004296875000001 1.5 20
1.4260000000000002 12.00809375 1.5 20
1.427 12.011890625000003 1.5 20
1.428 12.0156875 1.5 20
1.429 12.019484375 1.5 20
1.4300000000000002 12.023281250000002 1.5 20
1.431 12.027078125 1.5 20
1.432 12.030874999999998 1.5 20
1.433 12.034671875 1.5 20
1.4340000000000002 12.03846875 1.5 20
1.435 12.042265625 1.5 20
1.436 12.046062499999998 1.5 20
1.437 12.049859375 1.5 20
1.4380000000000002 12.05365625 1.5 20
1.439 12.057453125000002 1.5 20
1.44 12.06125 1.5 20
1.441 12.065046875000002 1.5 20
1.4420000000000002 12.06884375 1.5 20
1.443 12.072640625000002 1.5 20
1.444 12.0764375 1.5 20
1.445 12.080234375 1.5 20
1.4460000000000002 12.08403125 1.5 20
1.447 12.087828125 1.5 20
1.448 12.091624999999997 1.5 20
1.449 12.095421875000001 1.5 20
1.4500000000000002 12.09921875 1.5 20
1.451 12.103015625 1.5 20
1.452 12.106812499999998 1.5 20
1.453 12.110609375 1.5 20
1.4540000000000002 12.11440625 1.5 20
1.455 12.118203124999999 1.5 20
1.456 12.122 1.5 20
1.457 12.125796874999999 1.5 20
1.4580000000000002 12.129593750000002 1.5 20
1.459 12.133390625 1.5 20
1.46 12.1371875 1.5 20
1.4609999999999999 12.140984374999999 1.5 20
1.462 12.144781250000001 1.5 20
1.463 12.148578125 1.5 20
1.464 12.152375 1.5 20
1.4649999999999999 12.156171874999998 1.5 20
1.466 12.159968749999999 1.5 20
1.467 12.163765625 1.5 20
1.468 12.167562499999999 1.5 20
1.4689999999999999 12.171359374999998 1.5 20
1.47 12.17515625 1.5 20
1.471 12.178953125 1.5 20
1.472 12.18275 1.5 20
1.4729999999999999 12.186546874999998 1.5 20
1.474 12.19034375 1.5 20
1.475 12.194140625000001 1.5 20
1.476 12.1979375 1.5 20
1.4769999999999999 12.201734375 1.5 20
1.478 12.20553125 1.5 20
1.479 12.209328124999999 1.5 20
1.48 12.213125000000002 1.5 20
1.4809999999999999 12.216921874999999 1.5 20
1.482 12.220718750000001 1.5 20
1.483 12.224515624999999 1.5 20
1.484 12.228312500000001 1.5 20
1.4849999999999999 12.232109375 1.5 20
1.486 12.235906250000003 1.5 20
1.487 12.239703125 1.5 20
1.488 12.243500000000003 1.5 20
1.4889999999999999 12.247296875 1.5 20
1.49 12.251093749999999 1.5 20
1.491 12.254890625000002 1.5 20
1.492 12.2586875 1.5 20
1.4929999999999999 12.262484375 1.5 20
1.494 12.26628125 1.5 20
1.495 12.270078125000001 1.5 20
1.496 12.273875 1.5 20
1.4969999999999999 12.277671875 1.5 20
1.498 12.28146875 1.5 20
1.499 12.285265625 1.5 20
1.5 7.4375 1.5 20



==> plateaux.dat <==
x   tof
0 20.0
1 20.5
2 20.666666666666668
3 20.77777777777778
4 21.0
5 21.5
6 21.503886602652035
7 21.51851851851852
8 21.520339981296136
9 21.52949245541838
10 21.549001676573692
11 21.554782186545637
12 21.570196879804154
13 21.573622367194936
14 21.576667244875633
15 21.5804733419765
16 21.58092269463834
17 21.58101388189875
18 21.581234561396673
19 21.58128454516052
20 21.581718337433674
21 21.58188614015962
22 21.582598978464382
23 21.58323261251306
24 21.583490026345338
25 21.585294398304267
26 21.587324316758064
27 21.588020118884316
28 21.59107094359173
29 21.592355501363276
30 21.592778577371696
31 21.59362831192154
32 21.594341150226306
33 21.594974784274985
34 21.595733412540294
35 21.59877829022099
36 21.60334560674203
37 21.603916521307163
38 21.61419298347951
39 21.617283950617285
40 21.62151351503035
41 21.629014781845218
42 21.63613512495464
43 21.642893888140538
44 21.649309432883403
45 21.65539918824479
46 21.661179698216735
47 21.666666666666668
48 22.0
49 22.5
50 22.666666666666668
51 22.77777777777778
52 22.80246913580247
53 22.85185185185185
54 22.901234567901234
55 23.0
56 23.5
57 23.666666666666668
58 24.0
59 24.5
60 24.666666666666668
61 24.668715812291488
62 24.679012345679013
63 24.700960219478738
64 24.707463293197176
65 24.724804823113008
66 24.728658496427638
67 24.73208398381842
68 24.736365843056895
69 24.736871364801466
70 24.73697395046943
71 24.73722221490459
72 24.73727844663892
73 24.737766462946215
74 24.73795524101291
75 24.738757184105765
76 24.73947002241053
77 24.739759612971838
78 24.741789531425635
79 24.744073189686155
80 24.744855967078188
81 24.74828814487403
82 24.749733272367017
83 24.750209232876493
84 24.75116518424507
85 24.751967127337927
86 24.75267996564269
87 24.753533422441166
88 24.756958909831948
89 24.76209714091812
90 24.762739419803893
91 24.77430043974778
92 24.77777777777778
93 24.925925925925927
94 24.926064462739348
95 24.926741102223946
96 24.927417741708545
97 24.928771020677743
98 24.963454080509408
99 24.98079561042524
100 24.98295438112464
101 24.993801757862116
102 25.0
103 25.5
104 25.51851851851852
105 25.53497942386831
106 25.546721084748825
107 25.549611339734795
108 25.567901234567902
109 25.57155921353452
110 25.591068434689834
111 25.59540381716879
112 25.60082304526749
113 25.612564706148003
114 25.615454961133974
115 25.64471879286694
116 25.644905754570622
117 25.645000603962824
118 25.645185138878908
119 25.650264111800343
120 25.65240262671463
121 25.652957056507223
122 25.652970963427357
123 25.653304812694095
124 25.665484323416877
125 25.666666666666668
126 26.0
127 26.5
128 26.666666666666668
129 26.703703703703702
130 26.77777777777778
131 26.786008230452676
132 26.81527206218564
133 26.85185185185185
134 26.950617283950617
135 27.0
136 27.5
137 27.59259259259259
138 27.666666666666668
139 28.0
140 28.5
141 28.666666666666668
142 28.666822520581764
143 28.667583740001938
144 28.66834495942211
145 28.66986739826246
146 28.708885840573082
147 28.728395061728396
148 28.73082367876522
149 28.74302697759488
150 28.76903927246863
151 28.776746619097885
152 28.77777777777778
153 29.0
154 29.5
155 29.50998323426307
156 29.51851851851852
157 29.666666666666668
158 30.0
159 30.5
160 30.666666666666668
161 30.77777777777778
162 30.85185185185185
163 30.901234567901234
164 30.912208504801097
165 30.913747297964925
166 30.915460041660317
167 30.92509422494689
168 30.92851971233767
169 30.93280157157615
170 30.93415637860082
171 30.935136357746945
172 30.93619360694163
173 30.93620954809328
174 30.93636582448526
175 30.936522100877234
176 30.936595031245236
177 30.93731759499173
178 30.937531687953655
179 30.938102602518786
180 30.93815496569858
181 30.9381751741919
182 30.938229472422147
183 30.93823626184948
184 30.93825190713463
185 30.93825386279528
186 30.938254369818406
187 30.938254407646173
188 30.93825444188597
189 30.938254448271497
190 30.938254455125197
191 30.938254457083396
192 30.93825445715041
193 30.938254457150663
194 30.938254457152617
195 30.93825445715298
196 30.938254457153683
197 30.93825445715393
198 30.93825445715759
199 30.938254457158774
200 30.938254457158937
201 30.93825445715981
202 30.93825445716037
203 30.938254457162127
204 30.938254457163158
205 30.93825445716539
206 30.938254457166426
207 30.938254457167822
208 30.93825445718121
209 30.93825445718591
210 30.93825445718703
211 30.938254457187135
212 30.93825445718737
213 30.938254457187572
214 30.938254457188094
215 30.938254457188375
216 30.938254457189487
217 30.938254457189934
218 30.9382544571901
219 30.938254457190435
220 30.938254457190492
221 30.93825445719053
222 30.938254457191057
223 30.93825445719106
224 30.938254457191082
225 30.938254457191174
226 30.93825445719119
227 30.938254457191192
228 30.938254457191192
229 30.938254457191192
230 30.938254457191192
231 30.938254457191192
232 30.938254457191192
233 30.938254457191196
234 30.938254457191196
235 30.9382544571912
236 30.938254457191196
237 30.9382544571912
238 30.938254457191196
239 30.938254457191206
240 30.938254457191217
241 30.938254457191213
242 30.938254457191242
243 30.93825445719132
244 30.938254457191405
245 30.938254457191707
246 30.938254457192492
247 30.938254457192496
248 30.9382544571925
249 30.938254457192503
250 30.938254457192507
251 30.938254457192503
252 30.938254457192507
253 30.938254457192507
254 30.938254457192507
255 30.938254457192503
256 30.938254457192507
257 30.938254457192507
258 30.93825445719251
259 30.938254457192507
260 30.938254457192507
261 30.93825445719251
262 30.938254457192517
263 30.938254457192514
264 30.938254457192514
265 30.938254457192514
266 30.93825445719252
267 30.93825445719254
268 30.93825445719256
269 30.938254457192564
270 30.938254457192567
271 30.938254457192574
272 30.938254457192613
273 30.938254457192617
274 30.938254457192627
275 30.938254457192635
276 30.938254457192688
277 30.938254457192688
278 30.9382544571927
279 30.938254457192695
280 30.9382544571927
281 30.938254457193004
282 30.938254457193086
283 30.938254457193317
284 30.938254457193384
285 30.938254457193835
286 30.938254457194702
287 30.938254457195264
288 30.938254457197026
289 30.938254457198052
290 30.938254457198113
291 30.938254457579717
292 30.938254457623312
293 30.938254457874294
294 30.938254459041598
295 30.938254462957996
296 30.93825446355464
297 30.938254481677543
298 30.938254482080513
299 30.938254529718495
300 30.938254656753106
301 30.938254684983022
302 30.93825469828995
303 30.93825470316483
304 30.93825471319915
305 30.938254916684038
306 30.938255282586976
307 30.938256544563114
308 30.938257460245104
309 30.938258833768078
310 30.938261580814036
311 30.938261886041357
312 30.938262277938176
313 30.938262699980903
314 30.93826274687454
315 30.938262747433626
316 30.938262747775095
317 30.93826276082976
318 30.93826278773665
319 30.938262790569915
320 30.938262807092226
321 30.938262807659566
322 30.938262809786423
323 30.938262810331025
324 30.938262810669336
325 30.938262811620167
326 30.938262811725817
327 30.938262811797365
328 30.938262812136394
329 30.93826281236976
330 30.938262812842666
331 30.938262812966823
332 30.93826281558319
333 30.938262816048262
334 30.93826281719306
335 30.93826281775652
336 30.938262817764397
337 30.9382628192054
338 30.938262819369697
339 30.938262820310072
340 30.938262842150497
341 30.938262857413555
342 30.938262999452117
343 30.938263011529983
344 30.938263032702416
345 30.93826303807683
346 30.938263045039314
347 30.938263058637926
348 30.93826308837808
349 30.938263132988315
350 30.938263138564594
351 30.938263213844362
352 30.938263223254335
353 30.938263238517393
354 30.938263242607263
355 30.93826360435817
356 30.938263641098498
357 30.93826522575479
358 30.938265228075622
359 30.938265413741952
360 30.938265471504813
361 30.938265823583187
362 30.93826609650392
363 30.93826649466812
364 30.938267063504625
365 30.93828239177135
366 30.938283948053897
367 30.938335395815756
368 30.938337057006162
369 30.938337298391133
370 30.938339575734442
371 30.938423017255257
372 30.93846754927784
373 30.93848321222887
374 30.93851140554073
375 30.938519759114612
376 30.938522234247618
377 30.938542035311638
378 30.938542521711806
379 30.93857173690767
380 30.938578337262342
381 30.938586587705686
382 30.938586670889165
383 30.938593452954283
384 30.93859491202703
385 30.938597725804197
386 30.938686830592292
387 30.938736952035594
388 30.93874374146293
389 30.93875938674808
390 30.938761342408725
391 30.938761849431856
392 30.93876188725962
393 30.93876192149942
394 30.938761927884954
395 30.938761934738647
396 30.938761936696842
397 30.938761936763864
398 30.93876193676411
399 30.938761936766067
400 30.938761936766433
401 30.938761936767133
402 30.93876193676738
403 30.93876193677104
404 30.938761936772224
405 30.938761936772387
406 30.938761936773258
407 30.93876193677382
408 30.938761936775578
409 30.938761936776604
410 30.93876193677884
411 30.938761936779876
412 30.938761936781265
413 30.93876193679466
414 30.938761936799356
415 30.93876193680048
416 30.93876193680058
417 30.938761936800816
418 30.93876193680102
419 30.93876193680154
420 30.938761936801818
421 30.938761936802933
422 30.938761936803385
423 30.938761936803555
424 30.938761936803886
425 30.938761936803942
426 30.93876193680398
427 30.938761936804504
428 30.93876193680451
429 30.93876193680453
430 30.938761936804617
431 30.93876193680464
432 30.938761936804642
433 30.938761936804635
434 30.938761936804642
435 30.938761936804642
436 30.93876193680464
437 30.938761936804642
438 30.938761936804646
439 30.938761936804646
440 30.938761936804646
441 30.93876193680465
442 30.93876193680465
443 30.938761936804646
444 30.938761936804653
445 30.938761936804664
446 30.938761936804664
447 30.938761936804692
448 30.938761936804767
449 30.938761936804852
450 30.938761936805157
451 30.938761936805943
452 30.938761936805943
453 30.93876193680595
454 30.938761936805953
455 30.938761936805953
456 30.938761936805953
457 30.938761936805953
458 30.938761936805953
459 30.938761936805957
460 30.938761936805953
461 30.938761936805953
462 30.938761936805953
463 30.938761936805957
464 30.938761936805957
465 30.938761936805957
466 30.93876193680596
467 30.938761936805964
468 30.93876193680596
469 30.938761936805967
470 30.938761936805967
471 30.938761936805967
472 30.938761936805985
473 30.93876193680601
474 30.938761936806014
475 30.938761936806017
476 30.938761936806028
477 30.938761936806063
478 30.938761936806067
479 30.938761936806074
480 30.938761936806088
481 30.938761936806138
482 30.938761936806138
483 30.938761936806145
484 30.93876193680615
485 30.93876193680615
486 30.93876193680645
487 30.938761936806532
488 30.938761936806767
489 30.938761936806834
490 30.93876193680729
491 30.938761936808156
492 30.938761936808714
493 30.938761936810472
494 30.938761936811503
495 30.938761936811566
496 30.938761937193167
497 30.938761937236762
498 30.938761937487744
499 30.93876193865505
500 30.938761942571446
501 30.938761943168085
502 30.938761961290993
503 30.93876196169396
504 30.938762009331942
505 30.938762136366552
506 30.93876216459647
507 30.938762177903396
508 30.93876218277828
509 30.9387621928126
510 30.938762396297488
511 30.938762762200426
512 30.938764024176564
513 30.938764939858554
514 30.938766313381528
515 30.938769060427482
516 30.938769365654807
517 30.938769757551626
518 30.938770179594353
519 30.938770226487993
520 30.938770227047073
521 30.938770227388538
522 30.93877024044321
523 30.938770267350105
524 30.938770270183365
525 30.938770286705676
526 30.938770287273016
527 30.938770289399876
528 30.938770289944475
529 30.93877029028279
530 30.938770291233617
531 30.938770291339264
532 30.938770291410812
533 30.938770291749844
534 30.93877029198321
535 30.938770292456113
536 30.938770292580273
537 30.938770295196644
538 30.938770295661712
539 30.93877029680651
540 30.938770297369967
541 30.938770297377843
542 30.93877029881885
543 30.938770298983147
544 30.93877029992352
545 30.938770321763947
546 30.938770337027005
547 30.938770479065568
548 30.938770491143433
549 30.938770512315866
550 30.938770517690276
551 30.938770524652767
552 30.938770538251372
553 30.93877056799153
554 30.938770612601765
555 30.938770618178044
556 30.938770693457812
557 30.93877070286778
558 30.93877071813084
559 30.938770722220713
560 30.93877108397162
561 30.938771120711944
562 30.93877270536824
563 30.938772707689076
564 30.9387728933554
565 30.93877295111826
566 30.938773303196637
567 30.93877357611737
568 30.938773974281567
569 30.938774543118072
570 30.9387898713848
571 30.938791427667347
572 30.938842875429202
573 30.938844536619616
574 30.93884477800458
575 30.938847055347892
576 30.938930496868704
577 30.93897502889129
578 30.939075271777895
579 30.939225636107807
580 30.939244431649044
581 30.94181354719213
582 30.943098104963674
583 30.94331996957734
584 30.94344117510502
585 30.94359158911124
586 30.943636786601683
587 30.94376549351782
588 30.943965979291033
589 30.94406152329233
590 30.94557378121451
591 30.945774266987723
592 30.948142505183817
593 30.949199754378505
594 30.949215695530157
595 30.949371971922133
596 30.94952824831411
597 30.94977561598681
598 30.949839099052337
599 30.949939507403894
600 30.950010566550255
601 30.950127306576416
602 30.950421694468485
603 30.950552658856395
604 30.9505566229981
605 30.950627258427595
606 30.950763007316436
607 30.950902076517792
608 30.95107541516148
609 30.95110280292894
610 30.95176886992159
611 30.951788252823494
612 30.95205556718778
613 30.952689201236456
614 30.952787710177148
615 30.95299402569438
616 30.953034665463225
617 30.95350275606439
618 30.953573859807303
619 30.953592624782424
620 30.954464417278558
621 30.954576831373014
622 30.95479553942171
623 30.95562254323622
624 30.95610425240055
625 30.957643045564378
626 30.959355789259767
627 30.968989972546343
628 30.97241545993712
629 30.9766973191756
630 30.985368084133516
631 30.99837423157039
632 31.0
633 31.5
634 31.666666666666668
635 32.0
636 32.5
637 32.666666666666664
638 32.67901234567901
639 32.682670324645635
640 32.68308512975936
641 32.683348267336704
642 32.684952153522424
643 32.685578225864326
644 32.68683567201828
645 32.687890537664124
646 32.68815992589385
647 32.69221976280144
648 32.692424935223286
649 32.695556044791424
650 32.69892800894173
651 32.70272815901588
652 32.703263391420684
653 32.70522591023832
654 32.706153646406655
655 32.70808048306397
656 32.70850866898782
657 32.709365040835515
658 32.71022141268321
659 32.711934156378604
660 32.755829903978054
661 32.77777777777778
662 32.780509971944205
663 32.794238683127574
664 32.82350251486054
665 32.832173279818456
666 32.85529531970623
667 32.86043355079241
668 32.86500086731345
669 32.87071001296475
670 32.87138404195751
671 32.871520822848126
672 32.87185184209501
673 32.871926817740786
674 32.87257750615051
675 32.87282921023943
676 32.87389846769658
677 32.874848918769594
678 32.875235039518
679 32.8779415974564
680 32.88098647513709
681 32.882030178326474
682 32.8866064153876
683 32.888533252044915
684 32.88916786605754
685 32.890442467882316
686 32.891511725339456
687 32.89246217641248
688 32.89360011881044
689 32.89816743533149
690 32.90501841011305
691 32.90587478196075
692 32.92128947521926
693 32.925925925925924
694 33.0
695 33.5
696 33.51851851851852
697 33.54595336076817
698 33.55570797134583
699 33.5679012345679
700 33.56808595031913
701 33.56898813629859
702 33.569890322278056
703 33.57169469423699
704 33.61793877401254
705 33.64106081390032
706 33.64393917483285
707 33.65840234381615
708 33.666666666666664
709 34.0
710 34.5
711 34.666666666666664
712 34.7037037037037
713 34.77777777777778
714 34.851851851851855
715 35.0
716 35.5
717 35.592592592592595
718 35.603566529492454
719 35.64258497180308
720 35.666666666666664
721 36.0
722 36.5
723 36.666666666666664
724 36.77777777777778
725 37.0
726 37.5
727 37.50307371843723
728 37.51851851851852
729 37.55144032921811
730 37.56119493979576
731 37.58720723466951
732 37.592987744641455
733 37.598125975727626
734 37.604548764585346
735 37.6053070472022
736 37.60546092570414
737 37.60583332235689
738 37.60591766995838
739 37.60664969441933
740 37.60693286151936
741 37.60813577615865
742 37.609205033615794
743 37.60963941945776
744 37.61268429713845
745 37.616109784529236
746 37.617283950617285
747 37.622432217311044
748 37.62459990855053
749 37.625313849314736
750 37.6267477763676
751 37.627950691006895
752 37.629019948464034
753 37.63030013366175
754 37.63543836474792
755 37.64314571137718
756 37.64410912970584
757 37.66145065962167
758 37.666666666666664
759 38.0
760 38.5
761 38.666666666666664
762 38.77777777777778
763 38.80246913580247
764 38.82008162712324
765 38.82441700960219
766 38.851851851851855
767 38.857338820301784
768 38.88660265203475
769 38.89310572575319
770 38.901234567901234
771 38.918847059222
772 38.92318244170096
773 38.96707818930041
774 38.96735863185593
775 38.967500905944235
776 38.967777708318366
777 38.97539616770052
778 38.97860394007195
779 38.979435584760836
780 38.97945644514104
781 38.97995721904115
782 38.998226485125315
783 39.0
784 39.5
785 39.666666666666664
786 40.0
787 40.5
788 40.666666666666664
789 40.67901234567901
790 40.77777777777778
791 40.925925925925924
792 41.0
793 41.5
794 41.51851851851852
795 41.527121543125205
796 41.56180460295687
797 41.5679012345679
798 41.60082304526749
799 41.617893613778385
800 41.622770919067214
801 41.627648224356044
802 41.6374028349337
803 41.63745022973462
804 41.63747529789809
805 41.637491388948966
806 41.63779087842719
807 41.64121636581797
808 41.641231280993
809 41.64124088190674
810 41.64124507526875
811 41.64133643702836
812 41.6413492847758
813 41.641352615673284
814 41.64135938321104
815 41.64137291828653
816 41.64138645336203
817 41.64138722577997
818 41.641421550476494
819 41.64159697552805
820 41.64204806851779
821 41.64241823840907
822 41.642449040064214
823 41.642567846448344
824 41.64320148049702
825 41.64321146553366
826 41.643250983157074
827 41.643278484634884
828 41.64334008794517
829 41.64336648936386
830 41.643389957291596
831 41.6434108176718
832 41.64341699852519
833 41.643435312164875
834 41.64343689314705
835 41.6434421082421
836 41.64344331078125
837 41.6434451986688
838 41.64345343980666
839 41.643458933898565
840 41.64346015480787
841 41.6434625966265
842 41.643462867939675
843 41.64346298306479
844 41.6434630082012
845 41.64346303696883
846 41.64346307220199
847 41.643463107464015
848 41.64346323278879
849 41.64346338600452
850 41.64346348343833
851 41.64346351128828
852 41.64346351281133
853 41.64346356568272
854 41.643463581348314
855 41.643463584958496
856 41.64346360696339
857 41.64346362163332
858 41.64346362312324
859 41.643463623541535
860 41.64346365097318
861 41.64346366953982
862 41.64346367366574
863 41.64346367733322
864 41.6434636781784
865 41.64346368191757
866 41.64346368202951
867 41.64346368260045
868 41.643463682834444
869 41.643463682895124
870 41.6434636855511
871 41.64346368772443
872 41.64346369016942
873 41.64346369383689
874 41.643463694682076
875 41.64346370117186
876 41.64346370198686
877 41.643463704884624
878 41.64346370667308
879 41.64346389466024
880 41.64346398865383
881 41.6434639993417
882 41.64346411226135
883 41.64346441338043
884 41.64346448029578
885 41.64346459705343
886 41.643464614126486
887 41.64346462899656
888 41.643464668650104
889 41.643464668770164
890 41.643464676376794
891 41.643464677462
892 41.64346469170935
893 41.643464695085804
894 41.6434646955111
895 41.64346469551605
896 41.64346469578277
897 41.643464697044
898 41.64346470400648
899 41.64346470606945
900 41.643464712709594
901 41.64346472695694
902 41.643464733306956
903 41.64346473620799
904 41.64346474795719
905 41.643464864714836
906 41.643464926398124
907 41.64346501561859
908 41.64346503844512
909 41.643468294203295
910 41.643469922082375
911 41.643483829002506
912 41.64350468938271
913 41.643510870236106
914 41.643529183875785
915 41.64354383478754
916 41.64354641014312
917 41.64354956782477
918 41.64354994329424
919 41.64355028271484
920 41.64355104578316
921 41.64355109753829
922 41.64355124476755
923 41.64355137983743
924 41.64355160567674
925 41.643552193211825
926 41.64355237317753
927 41.64355241930614
928 41.64355254298151
929 41.64355274124923
930 41.643552759285
931 41.643552826275915
932 41.643552863493085
933 41.64355294685954
934 41.643552982588034
935 41.643553014346686
936 41.643553033166626
937 41.64355303322328
938 41.64355303503234
939 41.6435530366404
940 41.64355303700405
941 41.6435530398565
942 41.643553040055025
943 41.64355304040774
944 41.64355304063212
945 41.64355304071188
946 41.64355304074241
947 41.6435530407959
948 41.643553040854734
949 41.64355304089508
950 41.64355304101721
951 41.64355304105239
952 41.64355304118441
953 41.6435530419285
954 41.64355304493877
955 41.64355304989546
956 41.64355305013139
957 41.64355305083883
958 41.64355305099982
959 41.643553051013946
960 41.64355305118053
961 41.643553059883644
962 41.643553060915124
963 41.643553063665735
964 41.643553065499475
965 41.64355306567444
966 41.64355306590697
967 41.64355306666719
968 41.64355306672197
969 41.643553066739706
970 41.64355306677739
971 41.643553066846124
972 41.643553071487794
973 41.64355307467893
974 41.64355307786399
975 41.643553113151384
976 41.64355313406243
977 41.6435531413813
978 41.643553160201236
979 41.643553160257895
980 41.64355316206695
981 41.64355316367501
982 41.64355316403866
983 41.64355316689111
984 41.64355316708964
985 41.64355316744234
986 41.643553167666724
987 41.6435531677465
988 41.64355316777703
989 41.64355316783051
990 41.643553167889344
991 41.64355316792969
992 41.643553168051824
993 41.643553168087
994 41.64355316821903
995 41.64355316896311
996 41.64355317197338
997 41.64355317693008
998 41.643553177166
999 41.64355317787344
1000 41.64355317803443
1001 41.64355317804856
1002 41.64355317821514
1003 41.643553186918254
1004 41.643553187949735
1005 41.643553190700345
1006 41.643553192534085
1007 41.64355319270905
1008 41.64355319294159
1009 41.643553193701806
1010 41.64355319375658
1011 41.643553193774316
1012 41.64355319381202
1013 41.64355319388074
1014 41.643553198522405
1015 41.64355320171354
1016 41.64355320526732
1017 41.64355320758814
1018 41.64355321038776
1019 41.64355321080082
1020 41.643553214105275
1021 41.64355321740974
1022 41.64355322401865
1023 41.6435532243746
1024 41.643553225083075
1025 41.643553225505265
1026 41.64355323062759
1027 41.64355323976584
1028 41.643553243845425
1029 41.643553244081346
1030 41.64355324478879
1031 41.64355324494978
1032 41.64355324496391
1033 41.6435532451305
1034 41.64355325383361
1035 41.64355325486509
1036 41.6435532576157
1037 41.64355325944943
1038 41.6435532596244
1039 41.64355325985694
1040 41.643553260617146
1041 41.643553260671936
1042 41.64355326068967
1043 41.64355326072736
1044 41.64355326079609
1045 41.64355326543775
1046 41.64355326841591
1047 41.64355333681327
1048 41.64355333722632
1049 41.643553506605805
1050 41.64355369715773
1051 41.64355371830758
1052 41.643553726613135
1053 41.64355372685863
1054 41.64355372723693
1055 41.64355372852991
1056 41.643553730619004
1057 41.6435537391661
1058 41.64355374586742
1059 41.643553767566694
1060 41.64355377046446
1061 41.64355377062292
1062 41.64355378182913
1063 41.643553787126606
1064 41.643553788802755
1065 41.643553795962426
1066 41.64355388738586
1067 41.64355391152863
1068 41.64355407230681
1069 41.64355410877045
1070 41.643554278403386
1071 41.6435545548728
1072 41.64355471348696
1073 41.64355491175467
1074 41.64355492979045
1075 41.643555045178765
1076 41.64355520503211
1077 41.6435553566243
1078 41.64355535853226
1079 41.64355600164498
1080 41.643556082034074
1081 41.64355615063314
1082 41.64355633883256
1083 41.643556423522305
1084 41.64355654960817
1085 41.643556624660434
1086 41.643556771544205
1087 41.64355694299248
1088 41.64355699738352
1089 41.643556999284606
1090 41.64355700051289
1091 41.64355700250008
1092 41.64355700273229
1093 41.64355700302512
1094 41.64355700379517
1095 41.64355700440577
1096 41.64355700626614
1097 41.64355701169945
1098 41.64355706429887
1099 41.64355714360595
1100 41.64355744906214
1101 41.64355746145132
1102 41.64355749924866
1103 41.64355751411873
1104 41.64355758885668
1105 41.64355759342581
1106 41.643557633079354
1107 41.64355769255967
1108 41.64355772911273
1109 41.643557811520296
1110 41.64355790074076
1111 41.643557902641845
1112 41.64355790387014
1113 41.64355790585732
1114 41.643557906089534
1115 41.64355790638236
1116 41.64355790715241
1117 41.64355790776302
1118 41.64355790962339
1119 41.64355791505669
1120 41.64355796765611
1121 41.64355804696319
1122 41.643558232442246
1123 41.64355842299417
1124 41.643558570223426
1125 41.6435587052933
1126 41.64355893113262
1127 41.64355951866769
1128 41.643559698633396
1129 41.64355976183123
1130 41.64355981274442
1131 41.643559938069195
1132 41.643559999752476
1133 41.64356017819342
1134 41.64356037615133
1135 41.643560884289776
1136 41.64356096567132
1137 41.643563136176766
1138 41.64356340748995
1139 41.643563631072105
1140 41.64356439327978
1141 41.64356523885392
1142 41.64356580702382
1143 41.64356766392482
1144 41.64357066511753
1145 41.643574291238345
1146 41.64357466670781
1147 41.643575006128415
1148 41.64357770071342
1149 41.64375371017139
1150 41.64389451773776
1151 41.64402908006686
1152 41.644052926249934
1153 41.64417173263406
1154 41.644641853208746
1155 41.647157445511354
1156 41.664498975427186
1157 41.666666666666664
1158 42.0
1159 42.5
1160 42.666666666666664
1161 42.7037037037037
1162 42.71467764060357
1163 42.74394147233654
1164 42.75044454605497
1165 42.75622505602691
1166 42.76345069349185
1167 42.764303761435805
1168 42.76447687475049
1169 42.76489582098483
1170 42.76499071203652
1171 42.76581423955507
1172 42.766132802542614
1173 42.76748608151181
1174 42.7686889961511
1175 42.76917768022331
1176 42.77260316761409
1177 42.776456840928724
1178 42.77777777777778
1179 42.78356957780826
1180 42.78600823045267
1181 42.786811413812416
1182 42.78842458174689
1183 42.789777860716086
1184 42.79098077535537
1185 42.7924209837028
1186 42.798201493674746
1187 42.80687225863266
1188 42.8079561042524
1189 42.827465325407715
1190 42.851851851851855
1191 42.862825788751714
1192 42.89208962048468
1193 42.89859269420312
1194 42.904373204175066
1195 42.91159884163999
1196 42.91245190958396
1197 42.91262502289864
1198 42.91304396913298
1199 42.91313886018467
1200 42.91396238770322
1201 42.91428095069076
1202 42.91563422965996
1203 42.916837144299244
1204 42.91732582837146
1205 42.92075131576224
1206 42.92460498907687
1207 42.93038549904881
1208 42.937807388395505
1209 42.9419465189927
1210 42.94323107676424
1211 42.95061728395062
1212 43.0
1213 43.5
1214 43.50023378087265
1215 43.50137561000291
1216 43.50251743913317
1217 43.50480109739369
1218 43.563328760859626
1219 43.592592592592595
1220 43.666666666666664
1221 44.0
1222 44.5
1223 44.666666666666664
1224 44.72839506172839
1225 44.764974851394605
1226 44.77777777777778
1227 45.0
1228 45.5
1229 45.51851851851852
1230 45.666666666666664
1231 46.0
1232 46.5
1233 46.666666666666664
1234 46.77777777777778
1235 46.851851851851855
1236 46.86831275720164
1237 46.87062094694739
1238 46.87319006249047
1239 46.887641337420334
1240 46.892779568506505
1241 46.899202357364224
1242 46.901234567901234
1243 46.90270453662042
1244 46.90429041041244
1245 46.90431432213992
1246 46.90454873672789
1247 46.90478315131585
1248 46.904892546867856
1249 46.905976392487595
1250 46.906297531930484
1251 46.90715390377817
1252 46.907232448547866
1253 46.90726276128785
1254 46.90734420863322
1255 46.907354392774224
1256 46.90737786070195
1257 46.90738079419292
1258 46.90738155472761
1259 46.907381611469255
1260 46.90738166282896
1261 46.90738167240725
1262 46.9073816826878
1263 46.9073816856251
1264 46.90738168572562
1265 46.90738168572599
1266 46.90738168572892
1267 46.907381685729476
1268 46.90738168573053
1269 46.90738168573089
1270 46.90738168573639
1271 46.90738168573816
1272 46.90738168573841
1273 46.90738168573972
1274 46.90738168574055
1275 46.907381685743196
1276 46.90738168574474
1277 46.907381685748085
1278 46.907381685749634
1279 46.90738168575172
1280 46.90738168577181
1281 46.90738168577887
1282 46.90738168578054
1283 46.90738168578069
1284 46.907381685781054
1285 46.90738168578136
1286 46.907381685782134
1287 46.90738168578256
1288 46.90738168578422
1289 46.907381685784905
1290 46.90738168578516
1291 46.90738168578565
1292 46.907381685785744
1293 46.9073816857858
1294 46.907381685786575
1295 46.90738168578659
1296 46.90738168578662
1297 46.90738168578676
1298 46.90738168578678
1299 46.90738168578678
1300 46.90738168578679
1301 46.90738168578679
1302 46.90738168578679
1303 46.90738168578679
1304 46.90738168578678
1305 46.90738168578679
1306 46.9073816857868
1307 46.9073816857868
1308 46.9073816857868
1309 46.9073816857868
1310 46.9073816857868
1311 46.9073816857868
1312 46.90738168578682
1313 46.90738168578683
1314 46.907381685786866
1315 46.90738168578698
1316 46.9073816857871
1317 46.90738168578756
1318 46.90738168578874
1319 46.90738168578874
1320 46.90738168578875
1321 46.90738168578875
1322 46.90738168578875
1323 46.907381685788756
1324 46.907381685788756
1325 46.90738168578876
1326 46.90738168578876
1327 46.907381685788756
1328 46.907381685788756
1329 46.90738168578876
1330 46.90738168578876
1331 46.907381685788756
1332 46.907381685788756
1333 46.90738168578876
1334 46.90738168578877
1335 46.90738168578877
1336 46.90738168578877
1337 46.90738168578878
1338 46.90738168578878
1339 46.9073816857888
1340 46.90738168578885
1341 46.90738168578884
1342 46.907381685788856
1343 46.90738168578887
1344 46.90738168578893
1345 46.907381685788934
1346 46.90738168578894
1347 46.90738168578896
1348 46.907381685789034
1349 46.907381685789034
1350 46.90738168578905
1351 46.90738168578905
1352 46.90738168578905
1353 46.90738168578951
1354 46.907381685789616
1355 46.90738168578998
1356 46.90738168579007
1357 46.90738168579075
1358 46.90738168579207
1359 46.9073816857929
1360 46.90738168579554
1361 46.907381685797084
1362 46.90738168579717
1363 46.90738168636957
1364 46.90738168643497
1365 46.90738168681145
1366 46.907381688562396
1367 46.90738169443699
1368 46.90738169533195
1369 46.90738172251631
1370 46.90738172312077
1371 46.907381794577745
1372 46.90738198512966
1373 46.907382027474526
1374 46.90738204743492
1375 46.90738205474725
1376 46.90738206979873
1377 46.90738237502605
1378 46.90738292388047
1379 46.90738481684468
1380 46.90738619036765
1381 46.907388250652126
1382 46.90739237122105
1383 46.90739282906203
1384 46.90739341690727
1385 46.90739404997135
1386 46.9073941203118
1387 46.90739412115044
1388 46.90739412166264
1389 46.907394141244644
1390 46.907394181604985
1391 46.90739418585487
1392 46.90739421063833
1393 46.90739421148934
1394 46.90739421467964
1395 46.90739421549654
1396 46.90739421600401
1397 46.90739421743025
1398 46.90739421758873
1399 46.90739421769605
1400 46.907394218204594
1401 46.90739421855464
1402 46.907394219263985
1403 46.90739421945023
1404 46.907394223374794
1405 46.907394224072405
1406 46.90739422578959
1407 46.90739422663477
1408 46.90739422664659
1409 46.9073942288081
1410 46.907394229054546
1411 46.90739423046511
1412 46.90739426322575
1413 46.90739428612033
1414 46.907394499178174
1415 46.90739451729497
1416 46.90739454905363
1417 46.90739455711524
1418 46.907394567558974
1419 46.90739458795689
1420 46.90739463256712
1421 46.907394699482474
1422 46.90739470784688
1423 46.90739482076654
1424 46.9073948348815
1425 46.90739485777608
1426 46.907394863910895
1427 46.907395406537255
1428 46.907395461647745
1429 46.907397838632185
1430 46.90739784211343
1431 46.907398120612925
1432 46.90739820725721
1433 46.90739873537478
1434 46.90739914475588
1435 46.90739974200218
1436 46.90740059525694
1437 46.90742358765703
1438 46.907425922080854
1439 46.90750309372363
1440 46.90750558550924
1441 46.9075059475867
1442 46.90750936360166
1443 46.907634525882884
1444 46.90770132391676
1445 46.907724818343304
1446 46.90776710831109
1447 46.90777963867192
1448 46.90778335137142
1449 46.907813052967455
1450 46.90781378256771
1451 46.90785760536151
1452 46.90786750589351
1453 46.90787988155853
1454 46.907880006333755
1455 46.90789017943141
1456 46.907892368040535
1457 46.90789658870629
1458 46.90803024588844
1459 46.908105428053396
1460 46.90811561219439
1461 46.908139080122126
1462 46.90814201361309
1463 46.908142774147784
1464 46.90814283088943
1465 46.90814288224913
1466 46.908142891827424
1467 46.90814290210797
1468 46.908142905045274
1469 46.908142905145795
1470 46.90814290514616
1471 46.9081429051491
1472 46.90814290514965
1473 46.9081429051507
1474 46.90814290515107
1475 46.90814290515656
1476 46.90814290515833
1477 46.908142905158584
1478 46.90814290515989
1479 46.90814290516073
1480 46.908142905163366
1481 46.908142905164915
1482 46.90814290516826
1483 46.90814290516981
1484 46.90814290517189
1485 46.90814290519199
1486 46.90814290519904
1487 46.90814290520072
1488 46.90814290520086
1489 46.90814290520123
1490 46.90814290520153
1491 46.90814290520231
1492 46.90814290520273
1493 46.90814290520441
1494 46.908142905205075
1495 46.90814290520534
1496 46.90814290520583
1497 46.908142905205914
1498 46.90814290520597
1499 46.90814290520676
1500 46.908142905206766
1501 46.908142905206795
1502 46.90814290520694
1503 46.90814290520696
1504 46.90814290520696
1505 46.908142905206965
1506 46.90814290520695
1507 46.908142905206965
1508 46.90814290520696
1509 46.90814290520696
1510 46.908142905206965
1511 46.90814290520697
1512 46.90814290520698
1513 46.90814290520697
1514 46.90814290520697
1515 46.90814290520697
1516 46.90814290520698
1517 46.90814290520699
1518 46.908142905207
1519 46.908142905207036
1520 46.90814290520714
1521 46.90814290520728
1522 46.90814290520773
1523 46.90814290520891
1524 46.90814290520891
1525 46.90814290520892
1526 46.90814290520892
1527 46.90814290520893
1528 46.90814290520893
1529 46.90814290520893
1530 46.90814290520893
1531 46.90814290520894
1532 46.90814290520893
1533 46.90814290520893
1534 46.90814290520893
1535 46.90814290520894
1536 46.90814290520894
1537 46.90814290520893
1538 46.90814290520894
1539 46.90814290520894
1540 46.90814290520894
1541 46.90814290520894
1542 46.90814290520895
1543 46.90814290520895
1544 46.908142905208976
1545 46.90814290520902
1546 46.90814290520902
1547 46.908142905209026
1548 46.90814290520905
1549 46.9081429052091
1550 46.908142905209104
1551 46.90814290520911
1552 46.90814290520913
1553 46.9081429052092
1554 46.90814290520921
1555 46.908142905209225
1556 46.90814290520922
1557 46.908142905209225
1558 46.90814290520968
1559 46.908142905209786
1560 46.90814290521015
1561 46.90814290521025
1562 46.90814290521092
1563 46.90814290521224
1564 46.90814290521307
1565 46.90814290521571
1566 46.90814290521726
1567 46.90814290521734
1568 46.908142905789745
1569 46.908142905855144
1570 46.90814290623162
1571 46.90814290798257
1572 46.90814291385716
1573 46.90814291475212
1574 46.90814294193649
1575 46.90814294254094
1576 46.908143013997915
1577 46.90814320454984
1578 46.90814324689471
1579 46.9081432668551
1580 46.90814327416743
1581 46.908143289218906
1582 46.90814359444623
1583 46.90814414330064
1584 46.90814603626485
1585 46.90814740978783
1586 46.908149470072296
1587 46.90815359064122
1588 46.90815404848221
1589 46.90815463632744
1590 46.90815526939153
1591 46.90815533973198
1592 46.908155340570616
1593 46.90815534108282
1594 46.908155360664814
1595 46.908155401025155
1596 46.908155405275046
1597 46.90815543005851
1598 46.90815543090952
1599 46.90815543409981
1600 46.9081554349167
1601 46.908155435424185
1602 46.90815543685043
1603 46.9081554370089
1604 46.90815543711623
1605 46.908155437624764
1606 46.90815543797482
1607 46.90815543868417
1608 46.9081554388704
1609 46.908155442794964
1610 46.90815544349258
1611 46.908155445209765
1612 46.90815544605495
1613 46.908155446066765
1614 46.90815544822827
1615 46.90815544847472
1616 46.908155449885285
1617 46.90815548264592
1618 46.9081555055405
1619 46.90815571859835
1620 46.90815573671514
1621 46.9081557684738
1622 46.90815577653541
1623 46.908155786979144
1624 46.908155807377064
1625 46.908155851987296
1626 46.908155918902644
1627 46.90815592726706
1628 46.90815604018671
1629 46.90815605430167
1630 46.90815607719625
1631 46.90815608333107
1632 46.90815662595743
1633 46.90815668106792
1634 46.90815905805236
1635 46.9081590615336
1636 46.908159340033095
1637 46.908159426677386
1638 46.908159954794954
1639 46.908160364176055
1640 46.908160961422354
1641 46.90816181467711
1642 46.9081848070772
1643 46.90818714150103
1644 46.90826431314381
1645 46.908266804929426
1646 46.90826716700687
1647 46.90827058302184
1648 46.90839574530306
1649 46.90846254333693
1650 46.90861290766684
1651 46.90883845416171
1652 46.908866647473566
1653 46.912720320788196
1654 46.914647157445515
1655 46.91497995436602
1656 46.91516176265753
1657 46.91538738366687
1658 46.91545517990252
1659 46.91564824027673
1660 46.915948968936554
1661 46.9160922849385
1662 46.91836067182176
1663 46.91866140048158
1664 46.92221375777573
1665 46.92379963156775
1666 46.923823543295235
1667 46.92405795788321
1668 46.92429237247116
1669 46.92466342398021
1670 46.924758648578496
1671 46.92490926110584
1672 46.92501584982538
1673 46.92519095986463
1674 46.92563254170272
1675 46.92582898828459
1676 46.925834934497146
1677 46.92594088764139
1678 46.92614451097466
1679 46.92635311477669
1680 46.92661312274221
1681 46.92665420439341
1682 46.927653304882384
1683 46.92768237923524
1684 46.92808335078167
1685 46.929033801854686
1686 46.92918156526571
1687 46.92949103854158
1688 46.92955199819484
1689 46.930254134096586
1690 46.93036078971096
1691 46.93038893717363
1692 46.93169662591784
1693 46.93186524705952
1694 46.932193309132565
1695 46.93343381485433
1696 46.934156378600825
1697 46.936464568346565
1698 46.939033683889654
1699 46.95348495881951
1700 46.95862318990569
1701 46.9650459787634
1702 46.978052126200275
1703 46.997561347355585
1704 47.0
1705 47.5
1706 47.666666666666664
1707 48.0
1708 48.5
1709 48.666666666666664
1710 48.67901234567901
1711 48.711934156378604
1712 48.71925011431184
1713 48.72575318803028
1714 48.73388203017833
1715 48.73484173161528
1716 48.73503648409431
1717 48.735507798607934
1718 48.73561455104108
1719 48.73654101949946
1720 48.73689940286044
1721 48.73842184170079
1722 48.73977512066999
1723 48.74032489025122
1724 48.74417856356585
1725 48.74851394604481
1726 48.755017019763244
1727 48.763366645278275
1728 48.76802316720012
1729 48.769468294693105
1730 48.77777777777778
1731 48.925925925925924
1732 49.0
1733 49.5
1734 49.51851851851852
1735 49.52400548696845
1736 49.524627694639044
1737 49.52502240100506
1738 49.52742823028363
1739 49.52836733879649
1740 49.530253508027435
1741 49.53183580649619
1742 49.53223988884078
1743 49.53832964420217
1744 49.53863740283494
1745 49.54333406718714
1746 49.54839201341259
1747 49.554092238523815
1748 49.55489508713103
1749 49.55783886535748
1750 49.559230469609986
1751 49.56212072459596
1752 49.56276300348173
1753 49.56404756125327
1754 49.565332119024816
1755 49.5679012345679
1756 49.63374485596708
1757 49.666666666666664
1758 50.0
1759 50.5
1760 50.666666666666664
1761 50.7037037037037
1762 50.77777777777778
1763 50.818930041152264
1764 50.833561957018745
1765 50.851851851851855
1766 51.0
1767 51.5
1768 51.592592592592595
1769 51.62551440329218
1770 51.65477823502515
1771 51.666666666666664
1772 52.0
1773 52.5
1774 52.666666666666664
1775 52.77777777777778
1776 53.0
1777 53.5
1778 53.502260834222426
1779 53.51851851851852
1780 53.573388203017835
1781 53.617283950617285
1782 53.666666666666664
1783 54.0
1784 54.5
1785 54.666666666666664
1786 54.77777777777778
1787 54.80246913580247
1788 54.851851851851855
1789 54.85325886272243
1790 54.85539737763671
1791 54.8597774729462
1792 54.87928669410151
1793 54.901234567901234
1794 55.0
1795 55.5
1796 55.666666666666664
1797 56.0
1798 56.5
1799 56.666666666666664
1800 56.667090043861876
1801 56.67901234567901
1802 56.68632830361226
1803 56.687899301998
1804 56.68810187584638
1805 56.688495994851735
1806 56.69934337158921
1807 56.70391068811025
1808 56.7050948072083
1809 56.70512450880433
1810 56.70583752476757
1811 56.73184981964131
1812 56.73674740326247
1813 56.73763032961326
1814 56.738010939323345
1815 56.74105581700404
1816 56.74410069468473
1817 56.74485596707819
1818 56.754610577655846
1819 56.77777777777778
1820 56.925925925925924
1821 56.93364832596657
1822 56.93689986282579
1823 56.937970773972104
1824 56.940121664551405
1825 56.94192603651034
1826 56.94352992269605
1827 56.94545020049262
1828 56.95315754712188
1829 56.96471856706577
1830 56.96616369455876
1831 56.9921759894325
1832 57.0
1833 57.5
1834 57.51851851851852
1835 57.534979423868315
1836 57.5679012345679
1837 57.60082304526749
1838 57.666666666666664
1839 58.0
1840 58.5
1841 58.666666666666664
1842 58.7037037037037
1843 58.73662551440329
1844 58.77777777777778
1845 58.78600823045267
1846 58.82990397805212
1847 58.83965858862978
1848 58.851851851851855
1849 58.88477366255144
1850 58.95061728395062
1851 58.9510379477839
1852 58.95125135891635
1853 58.95166656247755
1854 58.96309425155077
1855 58.967905910107916
1856 58.969153377141254
1857 58.96918466771156
1858 58.96993582856172
1859 58.99733972768797
1860 59.0
1861 59.5
1862 59.52674897119341
1863 59.57552202408169
1864 59.592592592592595
1865 59.666666666666664
1866 60.0
1867 60.5
1868 60.666666666666664
1869 60.72839506172839
1870 60.77777777777778
1871 61.0
1872 61.5
1873 61.51851851851852
1874 61.666666666666664
1875 62.0
1876 62.5
1877 62.666666666666664
1878 62.77777777777778
1879 62.851851851851855
1880 62.901234567901234
1881 62.934156378600825
1882 62.94147233653406
1883 62.95610425240055
1884 62.95617534460192
1885 62.95621294684713
1886 62.956237083423446
1887 62.95668631764078
1888 62.96182454872695
1889 62.961846921489496
1890 62.961861322860116
1891 62.96186761290313
1892 62.962004655542536
1893 62.9620239271637
1894 62.96202892350994
1895 62.96203907481655
1896 62.962059377429796
1897 62.96207968004305
1898 62.962080838669955
1899 62.96213232571474
1900 62.96239546329208
1901 62.96307210277668
1902 62.96362735761361
1903 62.963673560096325
1904 62.963851769672516
1905 62.96480222074553
1906 62.964817198300494
1907 62.96487647473561
1908 62.96491772695232
1909 62.96501013191775
1910 62.9650497340458
1911 62.96508493593739
1912 62.965116226507696
1913 62.96512549778779
1914 62.96515296824732
1915 62.965155339720575
1916 62.965163162363154
1917 62.965164966171876
1918 62.9651677980032
1919 62.96518015970999
1920 62.96518840084785
1921 62.96519023221181
1922 62.96519389493975
1923 62.96519430190952
1924 62.9651944745972
1925 62.9651945123018
1926 62.965194555453245
1927 62.965194608303
1928 62.96519466119603
1929 62.965194849183185
1930 62.965195079006776
1931 62.965195225157494
1932 62.965195266932426
1933 62.96519526921699
1934 62.96519534852407
1935 62.96519537202247
1936 62.96519537743773
1937 62.96519541044509
1938 62.96519543244998
1939 62.96519543468486
1940 62.965195435312296
1941 62.965195476459776
1942 62.96519550430973
1943 62.965195510498596
1944 62.96519551599983
1945 62.9651955172676
1946 62.96519552287637
1947 62.965195523044265
1948 62.96519552390068
1949 62.96519552425167
1950 62.96519552434268
1951 62.96519552832665
1952 62.96519553158663
1953 62.96519553525411
1954 62.96519554075534
1955 62.96519554202312
1956 62.9651955517578
1957 62.96519555298028
1958 62.965195557326936
1959 62.96519556000964
1960 62.965195841990365
1961 62.96519598298074
1962 62.96519599901254
1963 62.965196168392026
1964 62.96519662007064
1965 62.96519672044367
1966 62.965196895580156
1967 62.96519692118973
1968 62.965196943494846
1969 62.96519700297516
1970 62.96519700315526
1971 62.965197014565206
1972 62.96519701619302
1973 62.96519703756403
1974 62.965197042628695
1975 62.96519704326665
1976 62.96519704327408
1977 62.96519704367416
1978 62.965197045566
1979 62.96519705600973
1980 62.965197059104156
1981 62.9651970690644
1982 62.965197090435424
1983 62.965197099960434
1984 62.965197104311976
1985 62.96519712193578
1986 62.965197297072265
1987 62.965197389597186
1988 62.96519752342789
1989 62.96519755766768
1990 62.96520244130493
1991 62.96520488312356
1992 62.965225743503765
1993 62.96525703407407
1994 62.965266305354156
1995 62.96529377581369
1996 62.965315752181304
1997 62.965319615214675
1998 62.96532435173715
1999 62.96532491494137
2000 62.96532542407226
2001 62.96532656867475
2002 62.96532664630744
2003 62.96532686715133
2004 62.96532706975615
2005 62.965327408515115
2006 62.965328289817734
2007 62.965328559766284
2008 62.96532862895921
2009 62.96532881447227
2010 62.96532911187384
2011 62.965329138927494
2012 62.96532923941386
2013 62.96532929523962
2014 62.965329420289315
2015 62.96532947388206
2016 62.965329521520026
2017 62.96532954974994
2018 62.96532954983492
2019 62.9653295525485
2020 62.9653295549606
2021 62.965329555506074
2022 62.965329559784756
2023 62.96532956008254
2024 62.96532956061161
2025 62.96532956094817
2026 62.96532956106782
2027 62.96532956111361
2028 62.96532956119385
2029 62.965329561282104
2030 62.96532956134262
2031 62.96532956152582
2032 62.96532956157858
2033 62.96532956177662
2034 62.96532956289275
2035 62.965329567408155
2036 62.965329574843196
2037 62.96532957519708
2038 62.96532957625825
2039 62.96532957649973
2040 62.965329576520915
2041 62.96532957677079
2042 62.96532958982546
2043 62.96532959137267
2044 62.96532959549861
2045 62.96532959824921
2046 62.96532959851166
2047 62.965329598860464
2048 62.965329600000786
2049 62.96532960008295
2050 62.965329600109555
2051 62.96532960016609
2052 62.96532960026919
2053 62.96532960723168
2054 62.965329612018394
2055 62.965329616795984
2056 62.965329669727076
2057 62.965329701093644
2058 62.96532971207194
2059 62.965329740301854
2060 62.96532974038684
2061 62.965329743100426
2062 62.96532974551251
2063 62.96532974605799
2064 62.96532975033667
2065 62.96532975063446
2066 62.965329751163516
2067 62.96532975150009
2068 62.965329751619734
2069 62.96532975166553
2070 62.96532975174576
2071 62.96532975183402
2072 62.96532975189454
2073 62.96532975207773
2074 62.96532975213051
2075 62.96532975232853
2076 62.96532975344467
2077 62.96532975796008
2078 62.96532976539511
2079 62.965329765749004
2080 62.965329766810164
2081 62.96532976705164
2082 62.96532976707284
2083 62.96532976732271
2084 62.965329780377374
2085 62.9653297819246
2086 62.96532978605052
2087 62.965329788801135
2088 62.965329789063574
2089 62.96532978941238
2090 62.96532979055271
2091 62.96532979063487
2092 62.96532979066148
2093 62.96532979071801
2094 62.96532979082111
2095 62.965329797783596
2096 62.96532980257031
2097 62.96532980790096
2098 62.965329811382205
2099 62.96532981558163
2100 62.96532981620121
2101 62.96532982115791
2102 62.9653298261146
2103 62.96532983602798
2104 62.9653298365619
2105 62.96532983762461
2106 62.965329838257894
2107 62.96532984594137
2108 62.96532985964877
2109 62.96532986576814
2110 62.965329866122026
2111 62.965329867183186
2112 62.96532986742467
2113 62.96532986744587
2114 62.965329867695736
2115 62.9653298807504
2116 62.96532988229763
2117 62.96532988642355
2118 62.965329889174164
2119 62.96532988943661
2120 62.96532988978541
2121 62.96532989092574
2122 62.9653298910079
2123 62.9653298910345
2124 62.965329891091045
2125 62.96532989119414
2126 62.965329898156625
2127 62.96532990262386
2128 62.9653300052199
2129 62.96533000583948
2130 62.96533025990871
2131 62.96533054573658
2132 62.96533057746135
2133 62.9653305899197
2134 62.96533059028794
2135 62.96533059085539
2136 62.96533059279486
2137 62.965330595928506
2138 62.96533060874915
2139 62.96533061880112
2140 62.96533065135004
2141 62.96533065569668
2142 62.965330655934395
2143 62.9653306727437
2144 62.965330680689895
2145 62.965330683204144
2146 62.965330693943635
2147 62.96533083107881
2148 62.96533086729295
2149 62.96533110846022
2150 62.965331163155675
2151 62.96533141760507
2152 62.9653318323092
2153 62.96533207023044
2154 62.96533236763201
2155 62.96533239468566
2156 62.96533256776815
2157 62.96533280754816
2158 62.965333034936435
2159 62.965333037798395
2160 62.96533400246748
2161 62.96533412305112
2162 62.9653342259497
2163 62.96533450824885
2164 62.965334635283455
2165 62.96533482441226
2166 62.96533493699066
2167 62.96533515731631
2168 62.96533541448873
2169 62.96533549607528
2170 62.965335498926905
2171 62.96533550076934
2172 62.965335503750104
2173 62.96533550409843
2174 62.96533550453768
2175 62.96533550569276
2176 62.96533550660867
2177 62.965335509399225
2178 62.96533551754918
2179 62.9653355964483
2180 62.965335715408926
2181 62.96533617359321
2182 62.965336192176984
2183 62.96533624887299
2184 62.965336271178096
2185 62.96533638328503
2186 62.965336390138724
2187 62.96533644961903
2188 62.9653365388395
2189 62.96533659366909
2190 62.965336717280444
2191 62.96533685111114
2192 62.965336853962775
2193 62.9653368558052
2194 62.96533685878597
2195 62.9653368591343
2196 62.96533685957355
2197 62.96533686072863
2198 62.96533686164452
2199 62.96533686443508
2200 62.96533687258504
2201 62.96533695148417
2202 62.96533707044479
2203 62.96533734866337
2204 62.96533763449125
2205 62.96533785533514
2206 62.96533805793996
2207 62.965338396698925
2208 62.965339278001544
2209 62.965339547950094
2210 62.96533964274684
2211 62.96533971911663
2212 62.96533990710379
2213 62.96533999962871
2214 62.965340267290124
2215 62.965340564226985
2216 62.96534132643467
2217 62.96534144850698
2218 62.965344704265156
2219 62.965345111234925
2220 62.96534544660816
2221 62.965346589919676
2222 62.965347858280886
2223 62.965348710535736
2224 62.96535149588722
2225 62.9653559976763
2226 62.96536143685751
2227 62.96536200006173
2228 62.96536250919262
2229 62.96536655107013
2230 62.96563056525709
2231 62.965841776606645
2232 62.96604362010028
2233 62.9660793893749
2234 62.96625759895109
2235 62.96696277981312
2236 62.97073616826703
2237 62.99674846314078
2238 63.0
2239 63.5
2240 63.666666666666664
2241 64.0
2242 64.5
2243 64.66666666666667
2244 64.6753543667124
2245 64.67901234567901
2246 64.68021712071862
2247 64.68263687262034
2248 64.68466679107414
2249 64.68647116303306
2250 64.6886314755542
2251 64.69730224051212
2252 64.71030838794898
2253 64.7119341563786
2254 64.74119798811157
2255 64.77777777777777
2256 64.79423868312757
2257 64.83813443072702
2258 64.84788904130468
2259 64.8565598062626
2260 64.86739826245999
2261 64.86867786437594
2262 64.86893753434796
2263 64.86956595369946
2264 64.86970829027699
2265 64.87094358155484
2266 64.87142142603615
2267 64.87345134448994
2268 64.87525571644888
2269 64.87598874255718
2270 64.88112697364336
2271 64.8869074836153
2272 64.89557824857322
2273 64.90671108259326
2274 64.91291977848906
2275 64.91484661514636
2276 64.92592592592592
2277 65.0
2278 65.5
2279 65.51851851851852
2280 65.5679012345679
2281 65.66666666666667
2282 66.0
2283 66.5
2284 66.66666666666667
2285 66.70370370370371
2286 66.77777777777777
2287 66.77825102459022
2288 66.77849111211422
2289 66.77895821612057
2290 66.79722748220475
2291 66.79863088261725
2292 66.79866608450884
2293 66.79951114046527
2294 66.8303405269823
2295 66.8361450705333
2296 66.83719150176387
2297 66.83764259475359
2298 66.84125133867146
2299 66.84486008258932
2300 66.84575522024082
2301 66.85185185185185
2302 67.0
2303 67.5
2304 67.5925925925926
2305 67.6474622770919
2306 67.66666666666667
2307 68.0
2308 68.5
2309 68.66666666666667
2310 68.77777777777777
2311 69.0
2312 69.5
2313 69.5144540974445
2314 69.51851851851852
2315 69.61728395061728
2316 69.66666666666667
2317 70.0
2318 70.5
2319 70.66666666666667
2320 70.77777777777777
2321 70.80246913580247
2322 70.80593142042108
2323 70.80978509373571
2324 70.83146200613051
2325 70.83916935275975
2326 70.84880353604633
2327 70.85185185185185
2328 70.85405680493062
2329 70.85643561561866
2330 70.85647148320989
2331 70.85682310509183
2332 70.85717472697378
2333 70.85733882030178
2334 70.8589645887314
2335 70.85944629789572
2336 70.86073085566727
2337 70.8608486728218
2338 70.86089414193178
2339 70.86101631294983
2340 70.86103158916133
2341 70.86106679105292
2342 70.86107119128937
2343 70.86107233209142
2344 70.8610724172039
2345 70.86107249424343
2346 70.86107250861087
2347 70.86107252403168
2348 70.86107252843763
2349 70.86107252858842
2350 70.86107252858899
2351 70.8610725285934
2352 70.8610725285942
2353 70.86107252859578
2354 70.86107252859635
2355 70.86107252860458
2356 70.86107252860724
2357 70.86107252860761
2358 70.86107252860957
2359 70.86107252861083
2360 70.86107252861478
2361 70.8610725286171
2362 70.86107252862212
2363 70.86107252862445
2364 70.86107252862759
2365 70.86107252865771
2366 70.8610725286683
2367 70.8610725286708
2368 70.86107252867104
2369 70.86107252867157
2370 70.86107252867204
2371 70.8610725286732
2372 70.86107252867384
2373 70.86107252867635
2374 70.86107252867735
2375 70.86107252867774
2376 70.86107252867848
2377 70.86107252867862
2378 70.8610725286787
2379 70.86107252867987
2380 70.86107252867988
2381 70.86107252867993
2382 70.86107252868014
2383 70.86107252868018
2384 70.86107252868018
2385 70.86107252868018
2386 70.8610725286802
2387 70.86107252868018
2388 70.86107252868018
2389 70.86107252868018
2390 70.8610725286802
2391 70.8610725286802
2392 70.8610725286802
2393 70.8610725286802
2394 70.8610725286802
2395 70.8610725286802
2396 70.86107252868021
2397 70.86107252868022
2398 70.86107252868024
2399 70.8610725286803
2400 70.86107252868047
2401 70.86107252868067
2402 70.86107252868136
2403 70.86107252868311
2404 70.86107252868311
2405 70.86107252868312
2406 70.86107252868314
2407 70.86107252868312
2408 70.86107252868312
2409 70.86107252868314
2410 70.86107252868315
2411 70.86107252868314
2412 70.86107252868314
2413 70.86107252868314
2414 70.86107252868315
2415 70.86107252868315
2416 70.86107252868314
2417 70.86107252868314
2418 70.86107252868315
2419 70.86107252868315
2420 70.86107252868315
2421 70.86107252868314
2422 70.86107252868317
2423 70.86107252868318
2424 70.8610725286832
2425 70.86107252868327
2426 70.86107252868327
2427 70.86107252868328
2428 70.8610725286833
2429 70.8610725286834
2430 70.8610725286834
2431 70.86107252868342
2432 70.86107252868344
2433 70.86107252868354
2434 70.86107252868355
2435 70.86107252868356
2436 70.86107252868356
2437 70.86107252868358
2438 70.86107252868426
2439 70.86107252868443
2440 70.86107252868496
2441 70.86107252868511
2442 70.86107252868612
2443 70.8610725286881
2444 70.86107252868935
2445 70.8610725286933
2446 70.86107252869563
2447 70.86107252869576
2448 70.86107252955435
2449 70.86107252965246
2450 70.86107253021716
2451 70.86107253284358
2452 70.8610725416555
2453 70.86107254299793
2454 70.86107258377447
2455 70.86107258468117
2456 70.86107269186662
2457 70.86107297769449
2458 70.8610730412118
2459 70.86107307115238
2460 70.86107308212088
2461 70.8610731046981
2462 70.86107356253908
2463 70.86107438582069
2464 70.86107722526701
2465 70.86107928555148
2466 70.86108237597819
2467 70.86108855683158
2468 70.86108924359306
2469 70.8610901253609
2470 70.86109107495702
2471 70.86109118046771
2472 70.86109118172566
2473 70.86109118249396
2474 70.86109121186695
2475 70.86109127240748
2476 70.86109127878231
2477 70.8610913159575
2478 70.86109131723403
2479 70.86109132201946
2480 70.86109132324479
2481 70.86109132400601
2482 70.86109132614538
2483 70.86109132638309
2484 70.86109132654407
2485 70.8610913273069
2486 70.86109132783197
2487 70.861091328896
2488 70.86109132917537
2489 70.86109133506218
2490 70.8610913361086
2491 70.8610913386844
2492 70.86109133995217
2493 70.86109133996987
2494 70.86109134321215
2495 70.86109134358182
2496 70.86109134569766
2497 70.86109139483862
2498 70.8610914291805
2499 70.86109174876727
2500 70.86109177594247
2501 70.86109182358042
2502 70.86109183567287
2503 70.86109185133846
2504 70.86109188193532
2505 70.86109194885067
2506 70.8610920492237
2507 70.86109206177034
2508 70.86109223114983
2509 70.86109225232227
2510 70.86109228666415
2511 70.86109229586634
2512 70.86109310980589
2513 70.86109319247161
2514 70.86109675794827
2515 70.86109676317014
2516 70.8610971809194
2517 70.86109731088582
2518 70.86109810306216
2519 70.86109871713381
2520 70.86109961300328
2521 70.8611008928854
2522 70.86113538148554
2523 70.86113888312127
2524 70.86125464058544
2525 70.86125837826388
2526 70.86125892138006
2527 70.86126404540249
2528 70.86145178882433
2529 70.86155198587514
2530 70.86158722751496
2531 70.86165066246664
2532 70.86166945800788
2533 70.86167502705713
2534 70.86171957945119
2535 70.86172067385155
2536 70.86178640804225
2537 70.86180125884027
2538 70.8618198223378
2539 70.86182000950062
2540 70.86183526914712
2541 70.8618385520608
2542 70.86184488305945
2543 70.86204536883265
2544 70.86215814208009
2545 70.86217341829159
2546 70.86220862018318
2547 70.86221302041963
2548 70.86221416122169
2549 70.86221424633415
2550 70.86221432337369
2551 70.86221433774114
2552 70.86221435316195
2553 70.86221435756791
2554 70.8622143577187
2555 70.86221435771924
2556 70.86221435772366
2557 70.86221435772445
2558 70.86221435772605
2559 70.8622143577266
2560 70.86221435773484
2561 70.86221435773749
2562 70.86221435773787
2563 70.86221435773983
2564 70.8622143577411
2565 70.86221435774505
2566 70.86221435774736
2567 70.86221435775238
2568 70.86221435775471
2569 70.86221435775785
2570 70.86221435778798
2571 70.86221435779856
2572 70.86221435780108
2573 70.86221435780132
2574 70.86221435780183
2575 70.8622143578023
2576 70.86221435780347
2577 70.8622143578041
2578 70.8622143578066
2579 70.8622143578076
2580 70.862214357808
2581 70.86221435780875
2582 70.86221435780888
2583 70.86221435780897
2584 70.86221435781013
2585 70.86221435781015
2586 70.8622143578102
2587 70.8622143578104
2588 70.86221435781044
2589 70.86221435781044
2590 70.86221435781044
2591 70.86221435781046
2592 70.86221435781044
2593 70.86221435781044
2594 70.86221435781044
2595 70.86221435781044
2596 70.86221435781044
2597 70.86221435781044
2598 70.86221435781044
2599 70.86221435781046
2600 70.86221435781046
2601 70.86221435781047
2602 70.86221435781049
2603 70.8622143578105
2604 70.86221435781056
2605 70.86221435781073
2606 70.86221435781091
2607 70.86221435781161
2608 70.86221435781337
2609 70.86221435781337
2610 70.86221435781339
2611 70.86221435781339
2612 70.86221435781339
2613 70.86221435781339
2614 70.8622143578134
2615 70.86221435781341
2616 70.8622143578134
2617 70.8622143578134
2618 70.8622143578134
2619 70.86221435781341
2620 70.8622143578134
2621 70.8622143578134
2622 70.8622143578134
2623 70.8622143578134
2624 70.86221435781341
2625 70.86221435781341
2626 70.86221435781341
2627 70.86221435781341
2628 70.86221435781344
2629 70.86221435781346
2630 70.86221435781353
2631 70.86221435781353
2632 70.86221435781354
2633 70.86221435781356
2634 70.86221435781366
2635 70.86221435781366
2636 70.86221435781368
2637 70.86221435781368
2638 70.8622143578138
2639 70.86221435781381
2640 70.86221435781383
2641 70.86221435781384
2642 70.86221435781384
2643 70.86221435781452
2644 70.86221435781471
2645 70.86221435781522
2646 70.86221435781538
2647 70.86221435781638
2648 70.86221435781835
2649 70.86221435781961
2650 70.86221435782356
2651 70.86221435782588
2652 70.86221435782602
2653 70.86221435868461
2654 70.86221435878272
2655 70.86221435934742
2656 70.86221436197384
2657 70.86221437078576
2658 70.8622143721282
2659 70.86221441290473
2660 70.86221441381142
2661 70.86221452099689
2662 70.86221480682475
2663 70.86221487034206
2664 70.86221490028264
2665 70.86221491125113
2666 70.86221493382835
2667 70.86221539166934
2668 70.86221621495096
2669 70.86221905439727
2670 70.86222111468174
2671 70.86222420510845
2672 70.86223038596184
2673 70.86223107272332
2674 70.86223195449116
2675 70.86223290408728
2676 70.86223300959796
2677 70.86223301085592
2678 70.86223301162423
2679 70.86223304099722
2680 70.86223310153774
2681 70.86223310791257
2682 70.86223314508776
2683 70.86223314636429
2684 70.86223315114971
2685 70.86223315237505
2686 70.86223315313627
2687 70.86223315527565
2688 70.86223315551334
2689 70.86223315567433
2690 70.86223315643716
2691 70.86223315696223
2692 70.86223315802626
2693 70.86223315830561
2694 70.86223316419245
2695 70.86223316523886
2696 70.86223316781465
2697 70.86223316908242
2698 70.86223316910014
2699 70.86223317234241
2700 70.86223317271208
2701 70.86223317482792
2702 70.86223322396889
2703 70.86223325831077
2704 70.86223357789753
2705 70.86223360507272
2706 70.86223365271069
2707 70.86223366480313
2708 70.86223368046872
2709 70.86223371106558
2710 70.86223377798093
2711 70.86223387835396
2712 70.8622338909006
2713 70.86223406028009
2714 70.86223408145251
2715 70.8622341157944
2716 70.8622341249966
2717 70.86223493893615
2718 70.86223502160188
2719 70.86223858707854
2720 70.8622385923004
2721 70.86223901004966
2722 70.86223914001609
2723 70.86223993219242
2724 70.86224054626408
2725 70.86224144213352
2726 70.86224272201567
2727 70.8622772106158
2728 70.86228071225153
2729 70.8623964697157
2730 70.86240020739413
2731 70.8624007505103
2732 70.86240587453275
2733 70.86259361795459
2734 70.8626938150054
2735 70.86291936150026
2736 70.86325768124256
2737 70.86329997121035
2738 70.8690804811823
2739 70.87197073616827
2740 70.87246993154902
2741 70.8727426439863
2742 70.8730810755003
2743 70.87318276985378
2744 70.8734723604151
2745 70.87392345340483
2746 70.87413842740774
2747 70.87754100773265
2748 70.87799210072238
2749 70.8833206366636
2750 70.88569944735164
2751 70.88573531494286
2752 70.8860869368248
2753 70.88643855870676
2754 70.88699513597032
2755 70.88713797286775
2756 70.88736389165877
2757 70.88752377473807
2758 70.88778643979694
2759 70.88844881255407
2760 70.88874348242688
2761 70.88875240174572
2762 70.8889113314621
2763 70.88921676646198
2764 70.88952967216504
2765 70.88991968411332
2766 70.88998130659012
2767 70.89147995732358
2768 70.89152356885286
2769 70.89212502617251
2770 70.89355070278202
2771 70.89377234789856
2772 70.89423655781236
2773 70.89432799729227
2774 70.89538120114487
2775 70.89554118456644
2776 70.89558340576045
2777 70.89754493887676
2778 70.89779787058929
2779 70.89828996369884
2780 70.9001507222815
2781 70.90123456790124
2782 70.90469685251985
2783 70.90855052583447
2784 70.93022743822927
2785 70.93793478485853
2786 70.9475689681451
2787 70.96707818930041
2788 70.99634202103339
2789 71.0
2790 71.5
2791 71.66666666666667
2792 72.0
2793 72.5
2794 72.66666666666667
2795 72.67901234567901
2796 72.77777777777777
2797 72.92592592592592
2798 72.95884773662551
2799 73.0
2800 73.5
2801 73.51851851851852
2802 73.5679012345679
2803 73.57887517146776
2804 73.58862978204542
2805 73.60082304526749
2806 73.60226259742292
2807 73.60255472614146
2808 73.6032616979119
2809 73.60342182656163
2810 73.60481152924919
2811 73.60534910429067
2812 73.60763276255118
2813 73.60966268100498
2814 73.61048733537683
2815 73.61626784534877
2816 73.62277091906722
2817 73.63252552964487
2818 73.64504996791742
2819 73.65203475080018
2820 73.65420244203966
2821 73.66666666666667
2822 74.0
2823 74.5
2824 74.66666666666667
2825 74.70370370370371
2826 74.77777777777777
2827 74.78600823045268
2828 74.78694154195856
2829 74.78753360150759
2830 74.79114234542544
2831 74.79255100819474
2832 74.79538026204114
2833 74.79775370974428
2834 74.79835983326117
2835 74.80749446630325
2836 74.8079561042524
2837 74.8150011007807
2838 74.82258802011889
2839 74.83113835778572
2840 74.83234263069654
2841 74.83675829803622
2842 74.83884570441498
2843 74.84318108689394
2844 74.84414450522259
2845 74.8460713418799
2846 74.84799817853722
2847 74.85185185185185
2848 74.95061728395062
2849 75.0
2850 75.5
2851 75.5313553150773
2852 75.53788542657219
2853 75.53906266170657
2854 75.53957014132001
2855 75.54362997822761
2856 75.5476898151352
2857 75.54869684499315
2858 75.56170299243001
2859 75.5925925925926
2860 75.66666666666667
2861 76.0
2862 76.5
2863 76.66666666666667
2864 76.72839506172839
2865 76.75034293552812
2866 76.77777777777777
2867 77.0
2868 77.5
2869 77.51851851851852
2870 77.66666666666667
2871 78.0
2872 78.5
2873 78.66666666666667
2874 78.77777777777777
2875 78.85185185185185
2876 78.85225578505735
2877 78.85568127244814
2878 78.86253224722971
2879 78.86373751131164
2880 78.86424499092509
2881 78.86437655971376
2882 78.86446566450186
2883 78.86449206592056
2884 78.86450940373837
2885 78.86452335649086
2886 78.86470327727011
2887 78.86502009429445
2888 78.86517850280663
2889 78.86529730919075
2890 78.86624776026376
2891 78.86678238899233
2892 78.8668428752673
2893 78.86800757982864
2894 78.86831275720165
2895 78.86887364231269
2896 78.86915819048929
2897 78.86971179523755
2898 78.89136425874472
2899 78.89302754812249
2900 78.89306926888291
2901 78.89407081668311
2902 78.90123456790124
2903 78.91952446273434
2904 78.93415637860082
2905 78.93471726371186
2906 78.93500181188847
2907 78.93555541663673
2908 78.9572078801439
2909 78.95887116952167
2910 78.95891289028208
2911 78.9599144380823
2912 78.99645297025063
2913 79.0
2914 79.5
2915 79.66666666666667
2916 80.0
2917 80.5
2918 80.66666666666667
2919 80.67901234567901
2920 80.68998628257887
2921 80.70949550373419
2922 80.7119341563786
2923 80.71256639965678
2924 80.71642007297142
2925 80.71792434322359
2926 80.72094562162303
2927 80.72348015781775
2928 80.72412741960068
2929 80.73388203017832
2930 80.75339125133364
2931 80.77777777777777
2932 80.86008230452676
2933 80.92592592592592
2934 81.0
2935 81.5
2936 81.50205935460131
2937 81.50304612051636
2938 81.50989709529792
2939 81.51576130416444
2940 81.51851851851852
2941 81.51967010448949
2942 81.52095466226103
2943 81.52323832052156
2944 81.52400548696845
2945 81.52525882284971
2946 81.52685652120292
2947 81.52718074257328
2948 81.52725702382767
2949 81.52918386048498
2950 81.53089660418037
2951 81.53241904302072
2952 81.53432209157116
2953 81.5343223399987
2954 81.53432400593184
2955 81.53442922530328
2956 81.53442961160661
2957 81.5344701543803
2958 81.53450221550803
2959 81.53460939657612
2960 81.53466502425665
2961 81.53470270128125
2962 81.53504733426789
2963 81.53583043375558
2964 81.53673261973503
2965 81.53733407705468
2966 81.53751228663087
2967 81.53756508946826
2968 81.53774757896194
2969 81.53927001780228
2970 81.54231489548297
2971 81.54265321522529
2972 81.54265801422827
2973 81.54267289406052
2974 81.54271014730041
2975 81.5427546186776
2976 81.54276560686141
2977 81.54276838947334
2978 81.5427684556498
2979 81.54279932506057
2980 81.54282054778048
2981 81.54283357081313
2982 81.54283742948948
2983 81.54283977710215
2984 81.5428892239293
2985 81.54296888232268
2986 81.54299178031151
2987 81.54302108213501
2988 81.5430503839585
2989 81.54305217235405
2990 81.54305574117278
2991 81.54305607896221
2992 81.54305619036201
2993 81.54305621603439
2994 81.54305621710763
2995 81.54305630296732
2996 81.5430563338768
2997 81.54305637251366
2998 81.54305645493653
2999 81.54305664814555
3000 81.54305694521169
3001 81.54305753934393
3002 81.5430581334762
3003 81.54305856979208
3004 81.54305882044163
3005 81.54305919177428
3006 81.54305925534399
3007 81.54305927582311
3008 81.54305934807245
3009 81.54305935745694
3010 81.54305936280389
3011 81.54305937554756
3012 81.54305941182326
3013 81.54305948884041
3014 81.54305949499725
3015 81.5430595401218
3016 81.54305968688449
3017 81.54306021500206
3018 81.54306022997385
3019 81.5430602616765
3020 81.54306042078527
3021 81.54306049840109
3022 81.54306115854804
3023 81.54306138959947
3024 81.54306138991265
3025 81.54306139166947
3026 81.54306139499487
3027 81.5430613978513
3028 81.54306202376841
3029 81.54306205799826
3030 81.5430621650465
3031 81.5430650201015
3032 81.54306993909884
3033 81.54307073021147
3034 81.54307076520656
3035 81.54307136466812
3036 81.54307501279395
3037 81.5431089876055
3038 81.54316759125248
3039 81.54316937964803
3040 81.54317294846676
3041 81.54317328625619
3042 81.54317339765599
3043 81.54317342332837
3044 81.54317342440163
3045 81.5431735102613
3046 81.54317354117079
3047 81.54317354318539
3048 81.5432569847062
3049 81.54328720221169
3050 81.54333115494693
3051 81.54333806840872
3052 81.54345515831814
3053 81.54353979898889
3054 81.54411561865601
3055 81.54443019124804
3056 81.5445985537435
3057 81.5467870595765
3058 81.55326931870141
3059 81.5662754661383
3060 81.5679012345679
3061 81.58984910836763
3062 81.59153509044278
3063 81.59157738041057
3064 81.59318126659628
3065 81.59344528078323
3066 81.59394592990812
3067 81.59431708633905
3068 81.59496057783356
3069 81.60082478670009
3070 81.60181155261512
3071 81.60866252739669
3072 81.61452673626322
3073 81.61880376609179
3074 81.62236447695982
3075 81.63374485596708
3076 81.63428677877695
3077 81.63862216125591
3078 81.64295754373487
3079 81.65162830869278
3080 81.66029907365069
3081 81.66666666666667
3082 82.0
3083 82.5
3084 82.66666666666667
3085 82.70370370370371
3086 82.77777777777777
3087 82.77988829408363
3088 82.78309606645507
3089 82.7896662094193
3090 82.81893004115226
3091 82.85185185185185
3092 83.0
3093 83.5
3094 83.5925925925926
3095 83.66666666666667
3096 84.0
3097 84.5
3098 84.66666666666667
3099 84.77777777777777
3100 85.0
3101 85.5
3102 85.51851851851852
3103 85.52949245541838
3104 85.531848952997
3105 85.53215281376957
3106 85.5327439922776
3107 85.55586603216538
3108 85.55764221081245
3109 85.55768676320649
3110 85.55875628715135
3111 85.59777472946197
3112 85.60512110489371
3113 85.60644549441989
3114 85.60701640898502
3115 85.61158372550607
3116 85.6161510420271
3117 85.61728395061728
3118 85.63191586648377
3119 85.66666666666667
3120 86.0
3121 86.5
3122 86.66666666666667
3123 86.77777777777777
3124 86.80246913580247
3125 86.85185185185185
3126 86.90123456790124
3127 87.0
3128 87.5
3129 87.66666666666667
3130 88.0
3131 88.5
3132 88.66666666666667
3133 88.67901234567901
3134 88.7448559670782
3135 88.75948788294467
3136 88.77777777777777
3137 88.92592592592592
3138 89.0
3139 89.5
3140 89.51851851851852
3141 89.53497942386831
3142 89.54871482545674
3143 89.55214031284753
3144 89.5679012345679
3145 89.57155921353453
3146 89.58131382411217
3147 89.58348151535165
3148 89.58669290978051
3149 89.58781689783062
3150 89.58829860699494
3151 89.58858937553025
3152 89.58866570740976
3153 89.58872679291879
3154 89.58905101600516
3155 89.58958316476648
3156 89.58958433948781
3157 89.58967831719401
3158 89.58975210709664
3159 89.58996331844621
3160 89.59024218343117
3161 89.59043953661418
3162 89.59076375970055
3163 89.59158136574445
3164 89.59194509427397
3165 89.59195610391907
3166 89.59215228030958
3167 89.59536367473844
3168 89.5965055038687
3169 89.59752046309559
3170 89.59764298217922
3171 89.59782119175541
3172 89.59793279028152
3173 89.60082304526749
3174 89.61455844685592
3175 89.6179839342467
3176 89.64471879286694
3177 89.66666666666667
3178 90.0
3179 90.5
3180 90.66666666666667
3181 90.70370370370371
3182 90.77777777777777
3183 90.78600823045268
3184 90.85185185185185
3185 90.95061728395062
3186 90.97256515775034
3187 91.0
3188 91.5
3189 91.5925925925926
3190 91.66666666666667
3191 92.0
3192 92.5
3193 92.66666666666667
3194 92.7229758336297
3195 92.72839506172839
3196 92.77777777777777
3197 93.0
3198 93.5
3199 93.51851851851852
3200 93.66666666666667
3201 94.0
3202 94.5
3203 94.66666666666667
3204 94.77777777777777
3205 94.85185185185185
3206 94.90123456790124
3207 94.9122085048011
3208 94.93415637860082
3209 94.93426301690289
3210 94.93431942027071
3211 94.93435562513517
3212 94.93502947646117
3213 94.94273682309043
3214 94.94277038223424
3215 94.94279198429015
3216 94.94280141935468
3217 94.94300698331381
3218 94.94303589074555
3219 94.9430433852649
3220 94.94305861222483
3221 94.94308906614471
3222 94.94311952006457
3223 94.94312125800494
3224 94.94319848857211
3225 94.94359319493812
3226 94.94460815416502
3227 94.94544103642042
3228 94.94551034014448
3229 94.94577765450877
3230 94.9472033311183
3231 94.94722579745074
3232 94.94731471210342
3233 94.94737659042848
3234 94.94751519787663
3235 94.9475746010687
3236 94.94762740390608
3237 94.94767433976155
3238 94.94768824668168
3239 94.94772945237098
3240 94.94773300958086
3241 94.94774474354473
3242 94.94774744925782
3243 94.9477516970048
3244 94.94777023956497
3245 94.94778260127177
3246 94.94778534831772
3247 94.94779084240963
3248 94.94779145286428
3249 94.9477917118958
3250 94.9477917684527
3251 94.94779183317986
3252 94.94779191245449
3253 94.94779199179403
3254 94.94779227377477
3255 94.94779261851016
3256 94.94779283773626
3257 94.94779290039864
3258 94.94779290382549
3259 94.94779302278612
3260 94.9477930580337
3261 94.9477930661566
3262 94.94779311566762
3263 94.94779314867498
3264 94.94779315202729
3265 94.94779315296844
3266 94.94779321468967
3267 94.94779325646459
3268 94.94779326574792
3269 94.94779327399975
3270 94.9477932759014
3271 94.94779328431454
3272 94.9477932845664
3273 94.94779328585102
3274 94.9477932863775
3275 94.94779328651403
3276 94.94779329248998
3277 94.94779329737996
3278 94.94779330288118
3279 94.94779331113301
3280 94.94779331303467
3281 94.94779332763667
3282 94.94779332947043
3283 94.94779333599041
3284 94.94779334001444
3285 94.94779376298555
3286 94.94779397447111
3287 94.94779399851882
3288 94.94779425258804
3289 94.94779493010597
3290 94.94779508066551
3291 94.94779534337022
3292 94.94779538178457
3293 94.94779541524227
3294 94.94779550446273
3295 94.94779550473288
3296 94.94779552184778
3297 94.9477955242895
3298 94.94779555634604
3299 94.94779556394305
3300 94.94779556489999
3301 94.94779556491112
3302 94.94779556551124
3303 94.94779556834898
3304 94.94779558401459
3305 94.94779558865626
3306 94.94779560359659
3307 94.94779563565312
3308 94.94779564994064
3309 94.94779565646799
3310 94.94779568290367
3311 94.94779594560838
3312 94.94779608439578
3313 94.94779628514183
3314 94.94779633650154
3315 94.9478036619574
3316 94.94780732468534
3317 94.94783861525565
3318 94.9478855511111
3319 94.94789945803124
3320 94.94794066372053
3321 94.94797362827197
3322 94.94797942282202
3323 94.94798652760572
3324 94.94798737241203
3325 94.9479881361084
3326 94.94798985301212
3327 94.94798996946116
3328 94.94799030072701
3329 94.94799060463421
3330 94.94799111277267
3331 94.94799243472661
3332 94.94799283964943
3333 94.94799294343882
3334 94.94799322170842
3335 94.94799366781075
3336 94.94799370839124
3337 94.9479938591208
3338 94.94799394285944
3339 94.94799413043397
3340 94.94799421082305
3341 94.94799428228005
3342 94.94799432462491
3343 94.9479943247524
3344 94.94799432882276
3345 94.94799433244089
3346 94.9479943332591
3347 94.94799433967712
3348 94.9479943401238
3349 94.9479943409174
3350 94.94799434142227
3351 94.94799434160173
3352 94.94799434167042
3353 94.94799434179077
3354 94.94799434192313
3355 94.94799434201393
3356 94.94799434228872
3357 94.94799434236789
3358 94.94799434266494
3359 94.94799434433912
3360 94.94799435111224
3361 94.9479943622648
3362 94.94799436279564
3363 94.94799436438737
3364 94.94799436474959
3365 94.94799436478138
3366 94.9479943651562
3367 94.9479943847382
3368 94.94799438705904
3369 94.9479943932479
3370 94.94799439737382
3371 94.94799439776747
3372 94.94799439829067
3373 94.94799440000116
3374 94.94799440012443
3375 94.94799440016433
3376 94.94799440024913
3377 94.94799440040379
3378 94.94799441084753
3379 94.9479944180276
3380 94.94799442519398
3381 94.94799450459061
3382 94.94799455164046
3383 94.94799456810793
3384 94.94799461045278
3385 94.94799461058027
3386 94.94799461465065
3387 94.94799461826877
3388 94.94799461908697
3389 94.947994625505
3390 94.94799462595168
3391 94.94799462674528
3392 94.94799462725015
3393 94.94799462742961
3394 94.9479946274983
3395 94.94799462761864
3396 94.94799462775102
3397 94.94799462784181
3398 94.9479946281166
3399 94.94799462819577
3400 94.94799462849282
3401 94.94799463016702
3402 94.94799463694012
3403 94.94799464809267
3404 94.94799464862349
3405 94.94799465021525
3406 94.94799465057747
3407 94.94799465060925
3408 94.94799465098409
3409 94.94799467056608
3410 94.9479946728869
3411 94.94799467907578
3412 94.94799468320171
3413 94.94799468359535
3414 94.94799468411857
3415 94.94799468582904
3416 94.94799468595232
3417 94.94799468599221
3418 94.94799468607701
3419 94.94799468623167
3420 94.94799469667541
3421 94.94799470385547
3422 94.94799471185145
3423 94.94799471707331
3424 94.94799472337243
3425 94.94799472430182
3426 94.94799473173686
3427 94.9479947391719
3428 94.94799475404199
3429 94.94799475484285
3430 94.9479947564369
3431 94.94799475738684
3432 94.94799476891205
3433 94.94799478947316
3434 94.9479947986522
3435 94.94799479918305
3436 94.94799480077478
3437 94.94799480113701
3438 94.9479948011688
3439 94.94799480154363
3440 94.9479948211256
3441 94.94799482344645
3442 94.9479948296353
3443 94.94799483376124
3444 94.94799483415491
3445 94.9479948346781
3446 94.9479948363886
3447 94.94799483651185
3448 94.94799483655176
3449 94.94799483663655
3450 94.94799483679121
3451 94.94799484723494
3452 94.9479948539358
3453 94.94799500782985
3454 94.94799500875924
3455 94.94799538986308
3456 94.94799581860487
3457 94.94799586619203
3458 94.94799588487953
3459 94.94799588543192
3460 94.94799588628308
3461 94.9479958891923
3462 94.94799589389277
3463 94.94799591312372
3464 94.94799592820169
3465 94.94799597702506
3466 94.94799598354504
3467 94.94799598390159
3468 94.94799600911554
3469 94.94799602103485
3470 94.9479960248062
3471 94.94799604091544
3472 94.9479962466182
3473 94.94799630093942
3474 94.94799666269033
3475 94.94799674473352
3476 94.94799712640761
3477 94.94799774846379
3478 94.94799810534568
3479 94.947998551448
3480 94.9479985920285
3481 94.94799885165222
3482 94.94799921132224
3483 94.94799955240465
3484 94.9479995566976
3485 94.94800100370122
3486 94.94800118457668
3487 94.94800133892456
3488 94.94800176237325
3489 94.94800195292518
3490 94.9480022366184
3491 94.948002405486
3492 94.94800273597447
3493 94.9480031217331
3494 94.94800324411291
3495 94.94800324839036
3496 94.94800325115402
3497 94.94800325562517
3498 94.94800325614764
3499 94.94800325680652
3500 94.94800325853913
3501 94.948003259913
3502 94.94800326409883
3503 94.94800327632377
3504 94.94800339467245
3505 94.94800357311341
3506 94.94800426038982
3507 94.94800428826548
3508 94.94800437330946
3509 94.94800440676714
3510 94.94800457492754
3511 94.9480045852081
3512 94.94800467442855
3513 94.94800480825924
3514 94.94800489050364
3515 94.94800507592066
3516 94.9480052766667
3517 94.94800528094416
3518 94.94800528370781
3519 94.94800528817896
3520 94.94800528870145
3521 94.94800528936032
3522 94.94800529109293
3523 94.94800529246677
3524 94.94800529665262
3525 94.94800530887757
3526 94.94800542722625
3527 94.9480056056672
3528 94.94800602299506
3529 94.94800645173689
3530 94.94800678300273
3531 94.94800708690994
3532 94.9480075950484
3533 94.94800891700233
3534 94.94800932192514
3535 94.94800946412026
3536 94.94800957867493
3537 94.94800986065567
3538 94.94800999944307
3539 94.94801040093519
3540 94.94801084634048
3541 94.948011989652
3542 94.9480121727605
3543 94.94801705639773
3544 94.9480176668524
3545 94.94801816991225
3546 94.94801988487951
3547 94.94802178742133
3548 94.94802306580358
3549 94.94802724383082
3550 94.94803399651444
3551 94.94804215528626
3552 94.94804300009257
3553 94.94804376378895
3554 94.9480498266052
3555 94.94844584788562
3556 94.94876266490996
3557 94.94906543015041
3558 94.94911908406235
3559 94.94938639842664
3560 94.95044416971969
3561 94.95610425240055
3562 94.99512269471117
3563 95.0
3564 95.5
3565 95.66666666666667
3566 96.0
3567 96.5
3568 96.66666666666667
3569 96.67901234567901
3570 96.68166340545496
3571 96.6820052488241
3572 96.68267032464563
3573 96.70868261951938
3574 96.71068082049734
3575 96.71073094194064
3576 96.7119341563786
3577 96.75582990397805
3578 96.76409457633875
3579 96.76558451455571
3580 96.76622679344148
3581 96.77136502452765
3582 96.77650325561382
3583 96.77777777777777
3584 96.79423868312757
3585 96.92592592592592
3586 97.0
3587 97.5
3588 97.51851851851852
3589 97.52032568107794
3590 97.5239553089305
3591 97.52700018661119
3592 97.52970674454959
3593 97.5329472133313
3594 97.54595336076818
3595 97.56546258192348
3596 97.5679012345679
3597 97.66666666666667
3598 98.0
3599 98.5
3600 98.66666666666667
3601 98.70370370370371
3602 98.77777777777777
3603 98.85185185185185
3604 99.0
3605 99.5
3606 99.5925925925926
3607 99.60356652949245
3608 99.60481094483364
3609 99.60560035756566
3610 99.61041201612282
3611 99.61229023314854
3612 99.61606257161041
3613 99.61922716854792
3614 99.62003533323711
3615 99.63221484395989
3616 99.63283036122542
3617 99.64222368992984
3618 99.65233958238073
3619 99.66374003260319
3620 99.6653457298176
3621 99.66666666666667
3622 100.0
3623 100.5
3624 100.66666666666667
3625 100.77777777777777
3626 101.0


==> ratios.dat <==
x   tof
0.5 19
0.51 19
0.52 19
0.53 12
0.54 12
0.55 31
0.56 10
0.57 10
0.58 3
0.59 22
0.6 22
0.61 22
0.62 17
0.63 17
0.64 17
0.65 10
0.66 29
0.6699999999999999 8
0.6799999999999999 1
0.69 20
0.7 20
0.71 20
0.72 15
0.73 15
0.74 8
0.75 27
0.76 27
0.77 27
0.78 10
0.79 10
0.8 3
0.81 22
0.8200000000000001 22
0.8300000000000001 22
0.84 17
0.8500000000000001 17
0.86 17
0.87 10
0.88 10
0.8899999999999999 29
0.9 29
0.91 29
0.9199999999999999 29
0.9299999999999999 12
0.94 12
0.95 5
0.96 5
0.97 24
0.98 24
0.99 24
1.0 20
1.01 20
1.02 20
1.03 20
1.04 20
1.0499999999999998 13
1.06 13
1.07 13
1.08 13
1.0899999999999999 13
1.1 32
1.1099999999999999 32
1.12 11
1.13 11
1.1400000000000001 11
1.15 4
1.1600000000000001 4
1.17 23
1.18 23
1.19 23
1.2000000000000002 23
1.21 23
1.22 23
1.23 16
1.24 18
1.25 18
1.26 18
1.27 18
1.2799999999999998 18
1.29 11
1.3 11
1.31 11
1.32 30
1.33 30
1.3399999999999999 9
1.35 9
1.3599999999999999 2
1.3699999999999999 2
1.38 21
1.3900000000000001 21
1.4 21
1.4100000000000001 21
1.42 21
1.43 16
1.44 16
1.45 16
1.46 16
1.47 9
1.48 9
1.4900000000000002 28
1.5 7
1.51 7
1.52 29
1.53 29
1.54 19
1.55 19
1.56 19
1.5699999999999998 14
1.58 14
1.59 14
1.5999999999999999 7
1.61 7
1.6199999999999999 26
1.63 26
1.6400000000000001 26
1.65 26
1.66 26
1.67 9
1.68 9
1.6900000000000002 9
1.7 2
1.71 21
1.72 21
1.73 21
1.74 21
1.75 21
1.76 16
1.77 16
1.78 16
1.79 16
1.8 9
1.81 9
1.82 9
1.8299999999999998 28
1.84 28
1.85 28
1.8599999999999999 28
1.87 28
1.88 28
1.89 11
1.9000000000000001 11
1.91 11
1.9200000000000002 11
1.93 4
1.94 4
1.9500000000000002 23
1.96 23
1.97 23
1.98 23
1.99 23
2.0 21
2.01 21
2.02 21
2.0300000000000002 21
2.04 21
2.05 21
2.0599999999999996 21
2.07 21
2.08 21
2.09 21
2.1 14
2.11 14
2.12 14
2.13 14
2.14 14
2.1500000000000004 14
2.16 14
2.17 14
2.1799999999999997 14
2.19 33
2.2 33
2.21 33
2.2199999999999998 33
2.23 12
2.2399999999999998 12
2.25 12
2.26 12
2.27 12
2.2800000000000002 12
2.29 5
2.3 5
2.31 5
2.3200000000000003 5
2.33 5
2.34 24
2.3499999999999996 24
2.36 24
2.37 24
2.38 24
2.39 24
2.4 24
2.41 24
2.42 24
2.43 24
2.44 24
2.45 24
2.46 17
2.4699999999999998 19
2.4800000000000004 19
2.49 19
2.5 16
2.51 16
2.52 16
2.53 16
2.54 16
2.5500000000000003 16
2.56 16
2.57 16
2.58 16
2.59 35
2.6 35
2.61 35
2.62 35
2.63 14
2.6399999999999997 14
2.65 14
2.66 14
2.67 23
2.68 23
2.69 23
2.6999999999999997 23
2.71 13
2.72 13
2.73 13
2.7399999999999998 13
2.75 6
2.76 6
2.77 6
2.7800000000000002 28
2.79 28
2.8 18
2.81 18
2.82 18
2.83 18
2.84 18
2.85 11
2.86 13
2.87 13
2.8800000000000003 13
2.89 13
2.9 6
2.91 6
2.92 6
2.9299999999999997 25
2.94 25
2.95 25
2.96 25
2.9699999999999998 25
2.98 25
2.9899999999999998 25
3.0 8
3.0100000000000002 8
3.02 8
3.03 8
3.04 1
3.05 1
3.06 1
3.0700000000000003 20
3.08 20
3.09 20
3.1 20
3.1100000000000003 20
3.12 20
3.13 20
3.14 15
3.15 15
3.1599999999999997 15
3.17 15
3.18 15
3.19 15
3.2 8
3.21 8
3.2199999999999998 8
3.23 8
3.24 27
3.25 27
3.26 27
3.27 27
3.28 27
3.29 27
3.3000000000000003 27
3.31 27
3.32 27
3.33 27
3.3400000000000003 10
3.35 10
3.36 10
3.37 10
3.38 10
3.3899999999999997 3
3.4000000000000004 3
3.41 3
3.42 22
3.43 22
3.44 22
3.4499999999999997 22
3.46 22
3.47 22
3.48 22
3.4899999999999998 22
3.5 15
3.51 15
3.52 15
3.5300000000000002 15
3.54 15
3.55 15
3.56 8
3.5700000000000003 8
3.58 8
3.59 8
3.6 30
3.61 30
3.6199999999999997 20
3.6300000000000003 20
3.6399999999999997 20
3.65 20
3.66 20
3.67 10
3.68 10
3.69 10
3.7 10
3.7099999999999995 10
3.7199999999999998 3
3.7300000000000004 3
3.7399999999999998 3
3.75 3
3.76 22
3.77 22
3.7800000000000002 22
3.79 22
3.8000000000000003 22
3.8099999999999996 22
3.82 22
3.8300000000000005 22
3.84 22
3.85 17
3.86 17
3.87 17
3.88 17
3.89 17
3.9000000000000004 17
3.9099999999999997 17
3.92 17
3.9299999999999997 10
3.94 10
3.95 10
3.96 10
3.97 10
3.9799999999999995 29
3.99 29
4.0 22
4.01 22
4.02 22
4.029999999999999 22
4.04 22
4.05 22
4.0600000000000005 22
4.07 22
4.08 22
4.09 22
4.1 22
4.109999999999999 22
4.12 22
4.13 22
4.140000000000001 22
4.15 22
4.16 22
4.17 22
4.18 22
4.19 15
4.199999999999999 15
4.21 15
4.22 15
4.23 15
4.24 15
4.25 15
4.26 15
4.27 15
4.28 15
4.290000000000001 15
4.3 15
4.3100000000000005 15
4.32 15
4.33 15
4.34 15
4.35 15
4.36 15
4.369999999999999 15
4.38 34
4.39 34
4.4 34
4.41 34
4.42 34
4.43 34
4.4399999999999995 34
4.45 13
4.460000000000001 13
4.47 13
4.48 13
4.49 13
4.5 22
4.51 22
4.52 22
4.53 22
4.54 22
4.55 22
4.56 12
4.57 12
4.58 12
4.59 12
4.6000000000000005 12
4.609999999999999 12
4.62 12
4.630000000000001 5
4.64 5
4.65 5
4.66 5
4.67 27
4.68 27
4.69 27
4.7 17
4.71 17
4.72 17
4.7299999999999995 17
4.74 17
4.75 17
4.76 17
4.7700000000000005 17
4.779999999999999 12
4.79 12
4.8 12
4.81 12
4.82 12
4.83 12
4.84 12
4.85 5
4.86 5
4.87 5
4.88 5
4.890000000000001 24
4.8999999999999995 24
4.91 24
4.92 24
4.93 24
4.94 24
4.95 24
4.96 24
4.97 24
4.9799999999999995 24
4.99 24
5.0 17
5.01 17
5.02 17
5.03 17
5.04 17
5.05 17
5.0600000000000005 17
5.069999999999999 17
5.08 17
5.090000000000001 17
5.1 17
5.11 17
5.12 17
5.13 17
5.14 17
5.15 17
5.16 17
5.17 36
5.18 36
5.1899999999999995 36
5.2 36
5.21 36
5.22 36
5.23 36
5.24 36
5.25 36
5.260000000000001 15
5.27 15
5.28 15
5.29 15
5.3 15
5.31 15
5.32 15
5.33 15
5.34 24
5.3500000000000005 24
5.359999999999999 24
5.37 24
5.38 24
5.39 24
5.4 24
5.41 14
5.42 14
5.43 14
5.4399999999999995 14
5.45 14
5.46 14
5.47 14
5.4799999999999995 14
5.49 14
5.5 17
5.51 17
5.5200000000000005 29
5.529999999999999 29
5.54 29
5.550000000000001 29
5.56 29
5.57 29
5.58 29
5.59 29
5.6 29
5.61 29
5.62 37
5.63 27
5.640000000000001 42
5.6499999999999995 42
5.66 42
5.67 24
5.68 24
5.69 24
5.7 24
5.71 24
5.720000000000001 24
5.7299999999999995 24
5.74 24
5.75 14
5.76 14
5.77 14
5.78 14
5.79 14
5.8 14
5.8100000000000005 14
5.819999999999999 14
5.83 7
5.84 7
5.85 7
5.86 7
5.87 7
5.88 7
5.890000000000001 29
5.9 29
5.91 29
5.92 29
5.93 19
5.9399999999999995 19
5.95 19
5.96 19
5.97 19
5.98 19
5.989999999999999 19
6.0 9
6.010000000000001 9
6.02 9
6.03 9
6.04 9
6.05 9
6.06 9
6.07 9
6.08 2
6.09 2
6.1000000000000005 2
6.109999999999999 2
6.12 2
6.13 21
6.14 21
6.15 21
6.16 21
6.17 21
6.180000000000001 21
6.1899999999999995 21
6.2 21
6.21 21
6.22 21
6.2299999999999995 21
6.24 21
6.25 21
6.26 21
6.2700000000000005 14
6.279999999999999 16
6.29 16
6.300000000000001 16
6.31 16
6.32 16
6.33 16
6.34 16
6.3500000000000005 16
6.36 16
6.37 16
6.38 16
6.39 9
6.3999999999999995 9
6.41 9
6.42 9
6.43 9
6.44 9
6.449999999999999 9
6.46 9
6.470000000000001 28
6.4799999999999995 28
6.49 28
6.5 19
6.51 19
6.52 19
6.53 19
6.54 19
6.55 19
6.5600000000000005 38
6.569999999999999 38
6.58 38
6.59 38
6.6 38
6.61 38
6.62 38
6.63 38
6.640000000000001 38
6.65 38
6.66 38
6.67 26
6.68 26
6.6899999999999995 26
6.7 26
6.71 26
6.72 26
6.73 26
6.739999999999999 26
6.75 26
6.760000000000001 26
6.7700000000000005 26
6.779999999999999 34
6.79 24
6.8 24
6.8100000000000005 39
6.82 39
6.829999999999999 39
6.84 32
6.85 32
6.86 42
6.870000000000001 98
6.88 45
6.89 98
6.9 74
6.91 39
6.919999999999999 39
6.93 39
6.9399999999999995 32
6.95 32
6.960000000000001 32
6.97 34
6.9799999999999995 34
6.99 34
7.0 16
7.010000000000001 16
7.02 16
7.029999999999999 16
7.04 16
7.050000000000001 16
7.0600000000000005 16
7.069999999999999 16
7.08 16
7.09 16
7.1000000000000005 16
7.11 9
7.119999999999999 9
7.13 9
7.14 9
7.15 9
7.160000000000001 9
7.17 9
7.18 9
7.19 31
7.2 31
7.210000000000001 31
7.22 31
7.2299999999999995 31
7.24 21
7.25 21
7.26 21
7.27 21
7.28 21
7.29 21
7.300000000000001 21
7.31 21
7.319999999999999 21
7.33 21
7.34 11
7.3500000000000005 11
7.359999999999999 11
7.37 11
7.38 11
7.390000000000001 11
7.4 11
7.409999999999999 11
7.42 11
7.43 11
7.44 4
7.450000000000001 4
7.459999999999999 4
7.47 4
7.48 4
7.49 4
7.500000000000001 26
7.51 26
7.52 26
7.53 26
7.54 26
7.549999999999999 16
7.56 16
7.57 16
7.58 16
7.590000000000001 16
7.6 16
7.609999999999999 16
7.62 16
7.63 16
7.640000000000001 16
7.6499999999999995 16
7.66 16
7.67 11
7.680000000000001 11
7.69 11
7.699999999999999 11
7.71 11
7.72 11
7.73 11
7.74 11
7.749999999999999 11
7.76 11
7.7700000000000005 4
7.78 4
7.790000000000001 4
7.8 4
7.81 4
7.82 4
7.83 4
7.840000000000001 23
7.85 23
7.859999999999999 23
7.87 23
7.880000000000001 23
7.89 23
7.8999999999999995 23
7.91 23
7.92 23
7.930000000000001 23
7.9399999999999995 23
7.949999999999999 23
7.96 23
7.970000000000001 23
7.98 23
7.989999999999999 23
8.0 23
8.01 23
8.02 23
8.030000000000001 23
8.04 23
8.05 23
8.06 23
8.07 23
8.080000000000002 23
8.09 23
8.1 23
8.11 23
8.120000000000001 23
8.13 23
8.14 23
8.149999999999999 23
8.16 23
8.170000000000002 23
8.18 23
8.19 23
8.2 23
8.21 23
8.22 23
8.23 23
8.239999999999998 23
8.25 23
8.26 23
8.27 23
8.28 23
8.29 23
8.3 23
8.31 23
8.32 23
8.329999999999998 23
8.34 23
8.35 23
8.36 23
8.370000000000001 16
8.379999999999999 16
8.39 16
8.4 16
8.41 16
8.420000000000002 16
8.43 16
8.44 16
8.45 16
8.46 16
8.469999999999999 16
8.48 16
8.49 16
8.5 40
8.51 40
8.52 40
8.53 40
8.54 40
8.55 40
8.56 28
8.57 28
8.58 28
8.59 28
8.6 28
8.610000000000001 28
8.62 28
8.629999999999999 28
8.64 28
8.65 28
8.66 28
8.67 31
8.68 16
8.69 16
8.700000000000001 16
8.71 16
8.719999999999999 16
8.73 16
8.74 16
8.75 16
8.760000000000002 16
8.77 16
8.78 28
8.790000000000001 28
8.8 28
8.809999999999999 28
8.82 28
8.83 28
8.84 28
8.85 28
8.86 28
8.87 28
8.88 28
8.89 28
8.9 28
8.91 28
8.92 28
8.93 36
8.94 26
8.950000000000001 26
8.959999999999999 41
8.969999999999999 41
8.98 41
8.99 41
9.0 23
9.01 23
9.02 23
9.03 23
9.040000000000001 23
9.05 23
9.059999999999999 23
9.07 23
9.08 23
9.09 23
9.1 23
9.11 23
9.12 13
9.13 13
9.14 13
9.149999999999999 13
9.16 13
9.17 13
9.18 13
9.190000000000001 13
9.2 13
9.209999999999999 13
9.22 13
9.23 13
9.24 13
9.25 6
9.26 6
9.27 6
9.280000000000001 6
9.290000000000001 6
9.299999999999999 6
9.31 6
9.32 6
9.33 6
9.34 28
9.35 28
9.36 28
9.370000000000001 28
9.38 28
9.39 28
9.4 18
9.41 18
9.42 18
9.43 18
9.44 18
9.45 18
9.459999999999999 18
9.47 18
9.48 18
9.49 18
9.5 33
9.51 33
9.52 26
9.530000000000001 26
9.54 26
9.549999999999999 45
9.56 45
9.57 41
9.58 36
9.59 36
9.6 36
9.61 41
9.620000000000001 41
9.63 36
9.639999999999999 36
9.65 36
9.66 36
9.67 28
9.680000000000001 28
9.69 28
9.7 28
9.71 28
9.72 28
9.729999999999999 18
9.74 18
9.75 18
9.76 18
9.77 18
9.78 18
9.79 18
9.8 18
9.81 18
9.82 18
9.83 18
9.84 18
9.85 18
9.86 18
9.870000000000001 18
9.879999999999999 18
9.89 13
9.9 13
9.91 13
9.92 13
9.93 13
9.94 13
9.95 13
9.96 13
9.97 13
9.98 13
9.99 13
10.0 18
10.01 18
10.020000000000001 18
10.03 18
10.04 18
10.05 18
10.06 18
10.069999999999999 18
10.08 18
10.09 18
10.1 18
10.110000000000001 18
10.12 18
10.129999999999999 18
10.14 18
10.15 18
10.16 18
10.17 18
10.18 18
10.19 18
10.200000000000001 18
10.21 18
10.219999999999999 18
10.23 18
10.24 18
10.25 18
10.26 18
10.27 18
10.28 18
10.290000000000001 18
10.3 18
10.31 18
10.32 18
10.33 37
10.34 37
10.35 37
10.36 37
10.37 37
10.379999999999999 37
10.39 37
10.4 37
10.41 37
10.42 37
10.43 37
10.44 37
10.450000000000001 37
10.459999999999999 37
10.469999999999999 37
10.48 37
10.49 37
10.5 25
10.51 25
10.52 25
10.53 25
10.540000000000001 25
10.55 25
10.559999999999999 25
10.57 25
10.58 25
10.59 25
10.600000000000001 25
10.61 25
10.62 25
10.63 25
10.64 25
10.65 25
10.66 25
10.67 33
10.68 23
10.690000000000001 23
10.7 23
10.709999999999999 38
10.72 38
10.73 38
10.74 38
10.75 38
10.76 31
10.77 31
10.780000000000001 38
10.790000000000001 41
10.799999999999999 105
10.81 41
10.82 44
10.83 105
10.84 81
10.85 73
10.86 38
10.87 38
10.88 38
10.89 38
10.9 38
10.91 31
10.92 31
10.93 31
10.940000000000001 31
10.95 50
10.959999999999999 33
10.97 33
10.98 33
10.989999999999998 33
11.0 18
11.01 18
11.02 18
11.030000000000001 18
11.04 30
11.049999999999999 30
11.06 30
11.07 30
11.08 30
11.09 30
11.1 30
11.11 30
11.120000000000001 30
11.13 30
11.139999999999999 30
11.15 30
11.16 30
11.17 30
11.18 30
11.19 30
11.2 30
11.21 30
11.22 30
11.23 30
11.24 38
11.25 28
11.26 28
11.27 28
11.280000000000001 43
11.29 43
11.3 43
11.31 43
11.32 43
11.33 43
11.34 25
11.35 25
11.36 25
11.370000000000001 25
11.379999999999999 25
11.39 25
11.4 25
11.41 25
11.42 25
11.43 25
11.44 25
11.45 25
11.46 25
11.47 25
11.479999999999999 25
11.49 15
11.5 18
11.51 18
11.520000000000001 18
11.53 18
11.54 18
11.55 18
11.56 18
11.57 18
11.58 18
11.59 18
11.6 30
11.610000000000001 30
11.62 30
11.629999999999999 30
11.64 30
11.65 30
11.66 30
11.67 25
11.68 25
11.69 25
11.700000000000001 25
11.71 25
11.719999999999999 25
11.73 25
11.74 25
11.75 25
11.76 25
11.77 25
11.78 25
11.79 25
11.8 25
11.81 25
11.82 15
11.83 15
11.84 15
11.85 15
11.860000000000001 15
11.87 15
11.879999999999999 15
11.89 15
11.9 15
11.91 15
11.92 15
11.93 15
11.94 15
11.950000000000001 15
11.959999999999999 15
11.969999999999999 15
11.98 15
11.99 15
12.0 10
12.01 10
12.02 10
12.03 10
12.040000000000001 10
12.05 10
12.059999999999999 10
12.07 10
12.08 10
12.09 10
12.100000000000001 10
12.11 10
12.12 10
12.13 10
12.14 10
12.15 3
12.16 3
12.17 3
12.18 3
12.190000000000001 3
12.200000000000001 3
12.209999999999999 3
12.22 3
12.23 3
12.24 3
12.25 3
12.26 22
12.27 22
12.28 22
12.290000000000001 22
12.299999999999999 22
12.31 22
12.32 22
12.33 22
12.34 22
12.35 22
12.36 22
12.37 22
12.38 22
12.39 22
12.399999999999999 22
12.41 22
12.42 22
12.43 22
12.440000000000001 22
12.45 22
12.459999999999999 22
12.47 22
12.48 22
12.49 22
12.5 38
12.51 38
12.52 38
12.530000000000001 38
12.54 38
12.549999999999999 38
12.56 30
12.57 30
12.58 30
12.59 30
12.6 30
12.61 30
12.620000000000001 30
12.63 30
12.639999999999999 20
12.65 20
12.66 20
12.67 35
12.68 35
12.69 35
12.7 35
12.71 35
12.72 35
12.73 28
12.74 28
12.75 28
12.76 28
12.77 47
12.780000000000001 30
12.79 30
12.8 30
12.81 30
12.82 30
12.83 30
12.84 30
12.85 30
12.86 20
12.870000000000001 20
12.879999999999999 20
12.889999999999999 20
12.9 20
12.91 20
12.92 20
12.93 20
12.94 20
12.95 20
12.96 20
12.97 20
12.979999999999999 20
12.99 20
13.0 20
13.009999999999998 20
13.020000000000001 20
13.03 20
13.040000000000001 20
13.05 20
13.059999999999999 20
13.07 20
13.08 20
13.090000000000002 20
13.1 20
13.11 39
13.120000000000001 39
13.129999999999999 39
13.14 39
13.15 39
13.159999999999998 39
13.17 39
13.18 39
13.190000000000001 39
13.2 39
13.209999999999999 39
13.22 39
13.23 39
13.240000000000002 39
13.25 39
13.26 39
13.270000000000001 39
13.28 39
13.290000000000001 39
13.3 39
13.309999999999999 39
13.32 39
13.33 39
13.339999999999998 27
13.35 27
13.36 27
13.370000000000001 27
13.379999999999999 27
13.389999999999999 27
13.4 27
13.41 27
13.420000000000002 27
13.43 27
13.44 27
13.450000000000001 27
13.459999999999999 27
13.47 27
13.48 27
13.489999999999998 27
13.5 30
13.51 30
13.520000000000001 15
13.53 15
13.54 15
13.55 15
13.559999999999999 15
13.57 15
13.58 15
13.589999999999998 15
13.600000000000001 15
13.61 15
13.620000000000001 15
13.63 15
13.639999999999999 15
13.65 15
13.66 15
13.670000000000002 27
13.68 27
13.69 27
13.700000000000001 27
13.709999999999999 27
13.72 27
13.73 27
13.739999999999998 27
13.75 27
13.76 27
13.770000000000001 27
13.78 27
13.79 27
13.8 27
13.809999999999999 27
13.820000000000002 27
13.83 27
13.84 27
13.850000000000001 27
13.86 27
13.870000000000001 27
13.88 27
13.889999999999999 35
13.9 25
13.91 25
13.920000000000002 25
13.93 25
13.94 40
13.950000000000001 40
13.959999999999999 40
13.969999999999999 40
13.98 40
13.989999999999998 40
14.0 17
14.01 17
14.02 17
14.030000000000001 17
14.04 17
14.05 17
14.06 17
14.069999999999999 17
14.08 17
14.09 17
14.100000000000001 17
14.11 17
14.12 17
14.13 17
14.139999999999999 17
14.15 17
14.16 17
14.169999999999998 17
14.18 17
14.19 17
14.200000000000001 17
14.21 10
14.219999999999999 10
14.23 10
14.24 10
14.250000000000002 10
14.26 10
14.27 10
14.280000000000001 10
14.29 10
14.3 10
14.31 10
14.319999999999999 10
14.33 10
14.34 10
14.350000000000001 10
14.36 10
14.37 10
14.38 32
14.389999999999999 32
14.400000000000002 32
14.41 32
14.419999999999998 32
14.430000000000001 32
14.44 32
14.450000000000001 32
14.46 32
14.469999999999999 32
14.48 22
14.49 22
14.500000000000002 32
14.51 32
14.52 32
14.530000000000001 32
14.54 32
14.55 32
14.56 32
14.569999999999999 32
14.58 32
14.59 32
14.599999999999998 32
14.61 32
14.62 32
14.63 32
14.64 32
14.649999999999999 40
14.66 30
14.67 32
14.680000000000001 32
14.69 32
14.7 32
14.71 32
14.719999999999999 32
14.73 32
14.74 32
14.749999999999998 32
14.76 32
14.77 32
14.780000000000001 25
14.79 25
14.799999999999999 25
14.81 25
14.82 25
14.830000000000002 44
14.84 44
14.85 44
14.860000000000001 40
14.87 35
14.88 35
14.89 35
14.899999999999999 35
14.91 40
14.92 40
14.930000000000001 40
14.94 35
14.95 35
14.96 35
14.969999999999999 35
14.98 35
14.99 35
14.999999999999998 35
15.010000000000002 27
15.02 27
15.030000000000001 27
15.040000000000001 27
15.049999999999999 27
15.06 27
15.07 27
15.080000000000002 27
15.09 17
15.1 17
15.110000000000001 17
15.12 17
15.13 17
15.14 17
15.149999999999999 17
15.16 17
15.17 17
15.180000000000001 17
15.19 17
15.2 17
15.21 17
15.219999999999999 17
15.229999999999999 17
15.24 17
15.25 17
15.260000000000002 17
15.27 17
15.28 17
15.290000000000001 17
15.299999999999999 17
15.31 17
15.32 17
15.329999999999998 10
15.34 12
15.35 12
15.360000000000001 12
15.37 12
15.379999999999999 12
15.39 12
15.399999999999999 12
15.41 12
15.42 12
15.43 12
15.440000000000001 12
15.45 12
15.46 12
15.47 12
15.479999999999999 12
15.49 12
15.5 27
15.510000000000002 27
15.52 27
15.53 27
15.540000000000001 27
15.549999999999999 27
15.56 27
15.57 27
15.579999999999998 27
15.59 27
15.6 27
15.610000000000001 27
15.620000000000001 27
15.629999999999999 27
15.64 27
15.65 17
15.660000000000002 17
15.67 12
15.68 12
15.690000000000001 12
15.7 12
15.71 12
15.72 12
15.729999999999999 12
15.74 12
15.75 12
15.760000000000002 12
15.77 12
15.78 12
15.790000000000001 12
15.799999999999999 12
15.810000000000002 12
15.82 12
15.829999999999998 12
15.840000000000002 12
15.85 12
15.86 12
15.870000000000001 5
15.879999999999999 5
15.89 5
15.9 5
15.909999999999998 5
15.92 5
15.93 5
15.940000000000001 5
15.95 5
15.959999999999999 5
15.97 5
15.979999999999999 5
15.99 5
16.0 24
16.009999999999998 24
16.02 24
16.03 24
16.04 24
16.05 24
16.06 24
16.07 24
16.08 24
16.090000000000003 24
16.1 24
16.11 24
16.12 24
16.13 24
16.14 24
16.15 24
16.159999999999997 24
16.17 24
16.18 24
16.19 24
16.2 24
16.21 24
16.22 24
16.23 24
16.240000000000002 24
16.25 24
16.259999999999998 24
16.270000000000003 24
16.28 24
16.29 24
16.3 24
16.31 24
16.32 24
16.33 24
16.340000000000003 24
16.35 24
16.36 24
16.37 24
16.38 24
16.39 24
16.4 24
16.409999999999997 24
16.42 24
16.43 24
16.439999999999998 24
16.450000000000003 24
16.46 24
16.47 24
16.48 24
16.49 24
16.5 32
16.509999999999998 22
16.52 22
16.53 22
16.54 22
16.55 22
16.56 37
16.57 37
16.58 37
16.59 37
16.6 37
16.61 37
16.62 37
16.63 37
16.64 30
16.650000000000002 30
16.66 30
16.67 37
16.68 48
16.689999999999998 51
16.7 104
16.71 88
16.720000000000002 40
16.73 43
16.74 51
16.75 96
16.759999999999998 80
16.77 72
16.78 37
16.79 37
16.8 37
16.81 37
16.82 37
16.83 37
16.84 37
16.85 37
16.86 37
16.87 30
16.88 30
16.89 30
16.900000000000002 30
16.91 30
16.92 49
16.93 32
16.939999999999998 32
16.95 32
16.96 32
16.970000000000002 32
16.98 32
16.99 32
17.0 41
17.009999999999998 41
17.020000000000003 41
17.03 41
17.04 41
17.05 41
17.06 41
17.07 41
17.080000000000002 41
17.09 41
17.1 41
17.11 41
17.119999999999997 29
17.13 29
17.14 29
17.150000000000002 29
17.16 29
17.169999999999998 29
17.18 29
17.189999999999998 29
17.2 29
17.21 29
17.22 29
17.23 29
17.24 29
17.25 29
17.26 29
17.27 29
17.28 29
17.29 29
17.3 29
17.31 29
17.32 29
17.330000000000002 29
17.34 32
17.35 32
17.36 17
17.369999999999997 17
17.38 17
17.39 17
17.400000000000002 17
17.41 17
17.419999999999998 17
17.43 17
17.439999999999998 17
17.450000000000003 17
17.46 17
17.47 17
17.48 17
17.49 17
17.5 80
17.51 96
17.52 53
17.53 45
17.54 45
17.55 40
17.56 40
17.57 48
17.580000000000002 64
17.59 72
17.6 88
17.61 96
17.619999999999997 104
17.630000000000003 112
17.64 30
17.650000000000002 30
17.66 30
17.669999999999998 32
17.68 32
17.69 32
17.7 17
17.71 17
17.72 17
17.73 17
17.74 17
17.75 17
17.76 17
17.77 17
17.78 17
17.79 17
17.799999999999997 17
17.81 17
17.82 17
17.830000000000002 17
17.84 17
17.849999999999998 17
17.86 17
17.87 17
17.880000000000003 17
17.89 29
17.9 29
17.91 29
17.919999999999998 29
17.93 29
17.94 29
17.95 29
17.96 29
17.97 29
17.98 29
17.99 29
18.0 24
18.01 24
18.02 24
18.03 24
18.04 24
18.049999999999997 24
18.060000000000002 24
18.07 24
18.080000000000002 24
18.09 24
18.099999999999998 24
18.11 24
18.12 24
18.130000000000003 24
18.14 24
18.15 24
18.16 24
18.169999999999998 24
18.18 24
18.19 24
18.2 24
18.21 24
18.22 24
18.23 14
18.240000000000002 14
18.25 14
18.26 14
18.27 14
18.28 14
18.29 14
18.3 14
18.310000000000002 14
18.32 14
18.33 14
18.34 14
18.349999999999998 14
18.36 14
18.37 14
18.38 14
18.39 14
18.4 14
18.41 14
18.419999999999998 14
18.43 14
18.44 14
18.45 14
18.46 14
18.47 14
18.48 14
18.490000000000002 7
18.5 19
18.51 19
18.52 19
18.529999999999998 19
18.54 19
18.55 19
18.560000000000002 19
18.57 19
18.58 19
18.59 19
18.599999999999998 19
18.61 19
18.62 12
18.63 12
18.64 12
18.65 12
18.66 12
18.67 93
18.68 77
18.69 61
18.7 45
18.71 37
18.72 27
18.73 27
18.740000000000002 27
18.75 27
18.76 27
18.77 42
18.779999999999998 40
18.79 40
18.8 40
18.810000000000002 25
18.82 69
18.83 48
18.84 48
18.85 41
18.860000000000003 37
18.87 27
18.88 27
18.89 27
18.9 27
18.91 27
18.92 42
18.93 42
18.94 42
18.95 42
18.959999999999997 42
18.97 42
18.98 42
18.990000000000002 42
19.0 34
19.009999999999998 34
19.02 34
19.029999999999998 34
19.04 27
19.05 27
19.06 27
19.07 27
19.08 27
19.09 27
19.1 46
19.11 46
19.12 46
19.13 46
19.14 42
19.15 42
19.16 37
19.17 37
19.18 37
19.19 37
19.2 37
19.209999999999997 42
19.22 42
19.23 42
19.240000000000002 42
19.25 37
19.259999999999998 37
19.27 37
19.28 37
19.290000000000003 37
19.3 37
19.31 37
19.32 37
19.33 37
19.34 29
19.35 29
19.36 29
19.37 29
19.38 29
19.39 29
19.4 29
19.41 29
19.42 29
19.43 29
19.44 29
19.45 19
19.46 19
19.470000000000002 19
19.48 19
19.490000000000002 19
19.5 34
19.509999999999998 34
19.52 34
19.53 34
19.540000000000003 34
19.55 34
19.56 34
19.57 34
19.58 34
19.59 34
19.6 27
19.61 27
19.62 27
19.63 27
19.639999999999997 27
19.65 27
19.66 46
19.67 29
19.68 29
19.689999999999998 29
19.7 29
19.71 29
19.720000000000002 29
19.73 29
19.74 29
19.75 29
19.759999999999998 29
19.77 29
19.78 29
19.79 19
19.8 19
19.81 19
19.82 19
19.83 19
19.84 19
19.85 19
19.86 19
19.87 19
19.88 19
19.89 19
19.900000000000002 19
19.91 19
19.92 19
19.93 19
19.939999999999998 19
19.95 19
19.96 19
19.970000000000002 19
19.98 19
19.99 19
20.0 19
20.009999999999998 19
20.02 19
20.03 19
20.04 19
20.05 19
20.06 19
20.07 19
20.080000000000002 19
20.09 19
20.1 19
20.11 19
20.12 19
20.13 19
20.14 19
20.150000000000002 19
20.16 19
20.17 19
20.18 19
20.189999999999998 19
20.2 19
20.21 19
20.22 19
20.23 19
20.24 19
20.25 19
20.259999999999998 19
20.27 19
20.28 19
20.29 19
20.3 19
20.31 19
20.32 19
20.330000000000002 19
20.34 19
20.35 19
20.36 19
20.369999999999997 19
20.38 19
20.39 19
20.400000000000002 19
20.41 19
20.419999999999998 19
20.43 19
20.439999999999998 19
20.450000000000003 19
20.46 19
20.47 19
20.48 19
20.49 19
20.5 29
20.51 29
20.52 29
20.53 19
20.54 19
20.55 19
20.56 14
20.57 14
20.580000000000002 14
20.59 14
20.6 14
20.61 14
20.619999999999997 14
20.63 14
20.64 14
20.650000000000002 14
20.66 14
20.669999999999998 29
20.68 29
20.69 29
20.700000000000003 29
20.71 29
20.72 29
20.73 29
20.74 29
20.75 29
20.76 29
20.77 29
20.78 14
20.79 14
20.8 14
20.81 14
20.82 14
20.830000000000002 14
20.84 14
20.849999999999998 14
20.86 14
20.869999999999997 14
20.880000000000003 14
20.89 14
20.9 14
20.91 14
20.919999999999998 14
20.93 14
20.94 14
20.95 14
20.96 14
20.97 14
20.98 14
20.99 14
21.0 26
21.01 26
21.02 26
21.03 26
21.04 26
21.049999999999997 26
21.060000000000002 26
21.07 26
21.080000000000002 26
21.09 26
21.099999999999998 26
21.11 26
21.12 26
21.130000000000003 26
21.14 26
21.15 26
21.16 26
21.169999999999998 26
21.18 26
21.19 26
21.2 26
21.21 26
21.22 26
21.23 26
21.24 26
21.25 26
21.26 26
21.27 26
21.28 26
21.29 26
21.3 26
21.310000000000002 26
21.32 26
21.330000000000002 26
21.34 34
21.349999999999998 24
21.36 24
21.37 24
21.380000000000003 24
21.39 24
21.4 24
21.41 39
21.419999999999998 39
21.43 39
21.44 39
21.45 39
21.46 39
21.47 39
21.479999999999997 39
21.490000000000002 39
21.5 37
21.51 22
21.52 66
21.529999999999998 45
21.54 45
21.55 38
21.560000000000002 38
21.57 38
21.58 66
21.59 58
21.599999999999998 58
21.61 58
21.62 98
21.63 82
21.64 74
21.65 58
21.66 50
21.67 34
21.68 24
21.69 24
21.7 24
21.71 24
21.72 24
21.73 24
21.740000000000002 24
21.75 39
21.76 39
21.77 39
21.779999999999998 39
21.79 39
21.8 39
21.810000000000002 39
21.82 39
21.83 39
21.84 39
21.849999999999998 39
21.86 32
21.87 32
21.88 32
21.89 39
21.9 39
21.91 42
21.92 53
21.93 53
21.94 98
21.95 45
21.96 42
21.97 45
21.98 53
21.990000000000002 46
22.0 19
22.01 19
22.02 19
22.029999999999998 19
22.04 19
22.05 19
22.060000000000002 19
22.07 19
22.08 31
22.09 31
22.1 31
22.11 31
22.12 31
22.13 31
22.14 31
22.15 31
22.16 31
22.17 31
22.18 31
22.19 31
22.2 31
22.209999999999997 31
22.22 31
22.23 31
22.240000000000002 31
22.25 31
22.259999999999998 31
22.27 31
22.28 31
22.290000000000003 31
22.3 31
22.31 31
22.32 31
22.33 31
22.34 31
22.35 31
22.36 31
22.37 31
22.38 31
22.39 31
22.4 31
22.41 31
22.42 31
22.43 31
22.44 31
22.45 31
22.459999999999997 31
22.47 39
22.48 39
22.490000000000002 29
22.5 31
22.509999999999998 31
22.52 31
22.53 31
22.540000000000003 31
22.55 31
22.56 31
22.57 31
22.58 31
22.59 31
22.6 31
22.61 31
22.62 31
22.63 31
22.64 31
22.65 31
22.66 31
22.67 24
22.68 24
22.689999999999998 24
22.7 24
22.71 24
22.720000000000002 24
22.73 24
22.74 43
22.75 43
22.759999999999998 43
22.77 43
22.78 39
22.79 39
22.8 39
22.81 34
22.82 34
22.83 34
22.84 34
22.85 34
22.86 39
22.87 39
22.88 39
22.89 39
22.900000000000002 39
22.91 34
22.92 34
22.93 34
22.939999999999998 34
22.95 34
22.96 34
22.970000000000002 34
22.98 34
22.99 34
23.0 19
23.009999999999998 19
23.02 19
23.03 19
23.04 19
23.05 19
23.06 19
23.07 19
23.08 19
23.09 19
23.1 19
23.11 19
23.12 19
23.13 19
23.14 19
23.150000000000002 19
23.16 19
23.17 19
23.18 19
23.189999999999998 31
23.2 31
23.21 31
23.220000000000002 31
23.23 31
23.24 31
23.25 31
23.259999999999998 31
23.270000000000003 31
23.28 31
23.29 31
23.3 31
23.31 31
23.32 31
23.330000000000002 31
23.34 26
23.35 26
23.36 26
23.369999999999997 26
23.38 26
23.39 26
23.400000000000002 26
23.41 26
23.419999999999998 26
23.43 26
23.439999999999998 26
23.45 26
23.46 26
23.47 26
23.48 26
23.49 26
23.5 19
23.51 19
23.52 19
23.53 19
23.54 19
23.55 19
23.56 19
23.57 19
23.580000000000002 19
23.59 19
23.6 19
23.61 19
23.619999999999997 19
23.63 19
23.64 19
23.650000000000002 19
23.66 19
23.669999999999998 26
23.68 26
23.689999999999998 26
23.700000000000003 26
23.71 26
23.72 26
23.73 26
23.74 26
23.75 26
23.76 26
23.77 26
23.78 26
23.79 26
23.8 26
23.81 26
23.82 26
23.830000000000002 26
23.84 26
23.85 26
23.86 26
23.869999999999997 26
23.880000000000003 26
23.89 26
23.900000000000002 26
23.91 26
23.919999999999998 26
23.93 26
23.94 26
23.95 26
23.96 26
23.97 16
23.98 16
23.99 16
24.0 11
24.01 11
24.02 11
24.03 11
24.04 11
24.049999999999997 11
24.06 11
24.07 11
24.080000000000002 11
24.09 11
24.099999999999998 11
24.11 11
24.12 11
24.130000000000003 11
24.14 11
24.15 11
24.16 11
24.169999999999998 11
24.18 11
24.19 11
24.2 11
24.21 11
24.22 11
24.23 11
24.24 11
24.25 11
24.26 11
24.27 11
24.28 11
24.29 11
24.299999999999997 4
24.310000000000002 4
24.32 4
24.330000000000002 4
24.34 4
24.349999999999998 4
24.36 4
24.37 4
24.380000000000003 4
24.39 4
24.4 4
24.41 4
24.419999999999998 4
24.43 4
24.44 4
24.45 4
24.46 4
24.47 4
24.48 4
24.490000000000002 4
24.5 14
24.51 14
24.52 14
24.53 14
24.54 14
24.55 14
24.560000000000002 95
24.57 79
24.58 71
24.59 63
24.599999999999998 47
24.61 39
24.62 39
24.63 29
24.64 29
24.65 29
24.66 29
24.669999999999998 58
24.68 42
24.69 42
24.7 42
24.71 35
24.72 35
24.73 49
24.740000000000002 58
24.75 101
24.76 55
24.77 55
24.779999999999998 95
24.79 87
24.8 71
24.810000000000002 63
24.82 55
24.83 39
24.84 39
24.849999999999998 29
24.86 29
24.87 29
24.88 29
24.89 29
24.9 29
24.91 29
24.92 44
24.93 42
24.94 42
24.95 42
24.96 42
24.97 27
24.98 27
24.990000000000002 66
25.0 39
25.01 39
25.02 39
25.029999999999998 39
25.04 39
25.05 39
25.060000000000002 39
25.07 39
25.08 39
25.09 39
25.1 39
25.110000000000003 39
25.12 31
25.13 31
25.14 31
25.15 31
25.16 31
25.17 31
25.18 31
25.19 31
25.2 31
25.209999999999997 31
25.22 31
25.23 31
25.240000000000002 31
25.25 31
25.259999999999998 31
25.27 21
25.279999999999998 21
25.29 21
25.3 21
25.31 21
25.32 21
25.33 21
25.34 36
25.35 36
25.36 36
25.37 36
25.38 36
25.39 36
25.4 36
25.41 36
25.42 36
25.43 36
25.44 36
25.45 36
25.459999999999997 29
25.47 29
25.48 29
25.490000000000002 29
25.5 36
25.509999999999998 36
25.519999999999996 47
25.53 39
25.540000000000003 50
25.55 103
25.56 95
25.569999999999997 42
25.580000000000002 39
25.59 39
25.6 27
25.61 50
25.619999999999997 103
25.630000000000003 87
25.64 79
25.65 66
25.66 71
25.669999999999998 36
25.680000000000003 36
25.69 36
25.7 36
25.71 36
25.72 36
25.730000000000004 36
25.740000000000002 36
25.75 36
25.759999999999998 36
25.77 36
25.78 36
25.790000000000003 36
25.8 29
25.81 29
25.819999999999997 29
25.830000000000002 29
25.84 29
25.85 29
25.86 29
25.869999999999997 29
25.880000000000003 48
25.89 31
25.9 31
25.91 31
25.919999999999998 31
25.930000000000003 31
25.94 31
25.95 31
25.96 31
25.97 31
25.980000000000004 31
25.990000000000002 31
26.0 21
26.009999999999998 21
26.02 21
26.03 21
26.040000000000003 21
26.05 21
26.06 21
26.069999999999997 21
26.080000000000002 21
26.090000000000003 21
26.1 21
26.11 21
26.119999999999997 21
26.129999999999995 21
26.14 21
26.150000000000002 21
26.16 21
26.169999999999998 21
26.179999999999996 21
26.19 21
26.2 21
26.21 40
26.22 40
26.229999999999997 40
26.240000000000002 40
26.25 40
26.259999999999998 40
26.27 40
26.279999999999998 40
26.290000000000003 40
26.3 40
26.31 40
26.32 40
26.33 40
26.340000000000003 40
26.35 40
26.36 40
26.369999999999997 40
26.38 40
26.39 40
26.400000000000002 40
26.41 40
26.419999999999998 40
26.429999999999996 40
26.44 40
26.45 40
26.46 40
26.47 40
26.479999999999997 40
26.490000000000002 40
26.5 21
26.509999999999998 21
26.52 21
26.529999999999998 21
26.540000000000003 21
26.55 21
26.56 21
26.57 21
26.58 21
26.590000000000003 21
26.6 21
26.61 21
26.619999999999997 21
26.63 21
26.64 21
26.650000000000002 21
26.66 21
26.669999999999998 36
26.679999999999996 36
26.69 36
26.700000000000003 36
26.71 47
26.72 55
26.729999999999997 63
26.740000000000002 71
26.75 79
26.76 87
26.77 95
26.779999999999998 52
26.790000000000003 44
26.8 44
26.81 44
26.82 39
26.83 39
26.840000000000003 39
26.85 39
26.86 47
26.869999999999997 63
26.88 71
26.89 79
26.900000000000002 87
26.91 87
26.919999999999998 95
26.93 103
26.94 111
26.950000000000003 119
26.96 29
26.97 29
26.979999999999997 29
26.990000000000002 29
27.0 31
27.01 31
27.02 31
27.029999999999998 31
27.040000000000003 16
27.05 16
27.06 16
27.07 16
27.08 16
27.090000000000003 16
27.1 16
27.11 16
27.119999999999997 16
27.13 16
27.140000000000004 16
27.150000000000002 16
27.16 16
27.169999999999998 16
27.18 16
27.19 16
27.200000000000003 16
27.21 16
27.22 16
27.229999999999997 16
27.240000000000002 16
27.25 16
27.26 16
27.27 16
27.279999999999998 16
27.290000000000003 16
27.3 16
27.310000000000002 16
27.32 16
27.33 16
27.340000000000003 28
27.35 28
27.36 28
27.37 28
27.38 28
27.389999999999997 28
27.400000000000002 28
27.41 28
27.419999999999998 28
27.43 28
27.439999999999998 28
27.450000000000003 28
27.46 28
27.47 28
27.479999999999997 28
27.49 28
27.5 31
27.51 31
27.52 31
27.529999999999998 31
27.54 31
27.55 31
27.560000000000002 31
27.57 31
27.58 31
27.589999999999996 31
27.6 16
27.61 16
27.62 16
27.63 16
27.639999999999997 16
27.650000000000002 16
27.66 16
27.669999999999998 28
27.68 28
27.689999999999998 28
27.700000000000003 28
27.71 28
27.72 28
27.729999999999997 28
27.74 28
27.750000000000004 28
27.76 28
27.77 28
27.779999999999998 28
27.79 28
27.8 28
27.810000000000002 28
27.82 28
27.83 28
27.839999999999996 28
27.85 28
27.86 28
27.87 28
27.88 28
27.889999999999997 28
27.900000000000002 28
27.91 28
27.92 28
27.93 28
27.939999999999998 28
27.950000000000003 28
27.96 28
27.97 28
27.98 28
27.99 28
28.000000000000004 18
28.01 18
28.02 18
28.029999999999998 18
28.04 18
28.05 18
28.060000000000002 18
28.07 18
28.08 18
28.089999999999996 18
28.1 18
28.11 18
28.12 18
28.13 18
28.139999999999997 18
28.150000000000002 18
28.16 18
28.17 18
28.18 18
28.189999999999998 18
28.200000000000003 18
28.21 18
28.22 18
28.23 18
28.24 18
28.250000000000004 18
28.26 18
28.27 18
28.279999999999998 18
28.29 18
28.300000000000004 18
28.310000000000002 18
28.32 18
28.33 18
28.339999999999996 18
28.35 18
28.360000000000003 18
28.37 18
28.38 18
28.389999999999997 18
28.400000000000002 18
28.41 18
28.42 11
28.43 11
28.439999999999998 11
28.450000000000003 11
28.46 11
28.47 11
28.48 11
28.49 11
28.500000000000004 92
28.51 84
28.52 76
28.53 68
28.54 60
28.550000000000004 44
28.560000000000002 36
28.57 36
28.58 26
28.59 26
28.6 26
28.610000000000003 26
28.62 26
28.63 26
28.639999999999997 26
28.65 26
28.66 41
28.67 39
28.68 39
28.689999999999998 39
28.699999999999996 39
28.71 24
28.72 24
28.73 68
28.74 63
28.749999999999996 47
28.76 47
28.77 40
28.78 36
28.79 36
28.799999999999997 26
28.810000000000002 26
28.82 26
28.83 26
28.84 26
28.849999999999998 26
28.860000000000003 26
28.87 26
28.88 41
28.889999999999997 41
28.9 41
28.910000000000004 41
28.92 41
28.93 41
28.939999999999998 41
28.949999999999996 41
28.96 41
28.970000000000002 41
28.98 41
28.99 41
28.999999999999996 41
29.01 33
29.02 33
29.03 33
29.04 33
29.049999999999997 33
29.060000000000002 33
29.07 33
29.08 33
29.09 33
29.099999999999998 33
29.110000000000003 33
29.12 33
29.13 33
29.14 33
29.15 33
29.160000000000004 33
29.17 33
29.18 33
29.189999999999998 33
29.2 33
29.21 33
29.220000000000002 33
29.23 33
29.24 33
29.249999999999996 33
29.26 33
29.27 33
29.28 33
29.29 33
29.299999999999997 41
29.310000000000002 41
29.32 31
29.33 31
29.34 33
29.349999999999998 33
29.360000000000003 33
29.37 33
29.38 33
29.39 33
29.4 33
29.410000000000004 33
29.42 33
29.43 33
29.439999999999998 33
29.45 33
29.46 33
29.470000000000002 33
29.48 33
29.49 33
29.499999999999996 33
29.51 40
29.520000000000003 41
29.53 41
29.54 41
29.549999999999997 44
29.560000000000002 55
29.57 55
29.580000000000002 108
29.59 100
29.599999999999998 47
29.610000000000003 44
29.62 44
29.63 47
29.64 55
29.65 55
29.660000000000004 108
29.67 33
29.68 33
29.689999999999998 33
29.7 33
29.71 33
29.720000000000002 33
29.73 33
29.74 33
29.75 33
29.76 33
29.770000000000003 33
29.78 33
29.79 33
29.799999999999997 33
29.810000000000002 33
29.82 33
29.830000000000002 33
29.84 33
29.849999999999998 33
29.860000000000003 33
29.87 33
29.88 33
29.89 26
29.9 26
29.909999999999997 26
29.92 26
29.93 26
29.939999999999998 26
29.95 26
29.959999999999997 26
29.970000000000002 26
29.98 26
29.99 45
30.0 28
30.009999999999998 28
30.020000000000003 28
30.03 28
30.04 28
30.049999999999997 28
30.06 28
30.07 28
30.080000000000002 28
30.09 28
30.099999999999998 28
30.109999999999996 28
30.12 28
30.130000000000003 28
30.14 28
30.15 28
30.159999999999997 28
30.17 28
30.18 18
30.19 18
30.2 18
30.209999999999997 18
30.220000000000002 18
30.23 18
30.24 18
30.25 18
30.259999999999998 18
30.270000000000003 18
30.28 18
30.29 18
30.299999999999997 18
30.31 18
30.32 18
30.330000000000002 18
30.34 18
30.349999999999998 18
30.36 18
30.37 18
30.380000000000003 18
30.39 18
30.4 18
30.409999999999997 18
30.42 18
30.43 18
30.44 18
30.45 18
30.459999999999997 18
30.470000000000002 18
30.48 18
30.49 18
30.5 21
30.509999999999998 21
30.520000000000003 21
30.53 21
30.54 21
30.549999999999997 21
30.56 21
30.570000000000004 21
30.580000000000002 21
30.59 33
30.599999999999998 33
30.61 33
30.62 33
30.630000000000003 33
30.64 33
30.65 33
30.659999999999997 33
30.67 44
30.68 52
30.69 60
30.7 68
30.709999999999997 76
30.720000000000002 76
30.73 84
30.740000000000002 92
30.75 100
30.759999999999998 108
30.770000000000003 108
30.78 26
30.79 26
30.8 26
30.81 26
30.820000000000004 26
30.830000000000002 26
30.84 26
30.849999999999998 26
30.86 26
30.87 26
30.880000000000003 26
30.89 26
30.9 26
30.909999999999997 49
30.92 50
30.93 55
30.94 76
30.95 160
30.959999999999997 50
30.970000000000002 55
30.98 35
30.990000000000002 49
31.0 28
31.009999999999998 28
31.020000000000003 28
31.03 28
31.04 28
31.05 28
31.06 28
31.070000000000004 28
31.080000000000002 28
31.09 28
31.099999999999998 28
31.11 28
31.120000000000005 28
31.130000000000003 28
31.14 28
31.15 28
31.159999999999997 28
31.169999999999998 28
31.180000000000003 28
31.19 28
31.2 28
31.209999999999997 28
31.22 28
31.23 28
31.240000000000002 28
31.25 28
31.259999999999998 28
31.269999999999996 28
31.28 28
31.29 18
31.3 18
31.31 18
31.319999999999997 18
31.330000000000002 18
31.34 13
31.35 13
31.36 13
31.369999999999997 13
31.380000000000003 13
31.39 13
31.4 13
31.41 13
31.419999999999998 13
31.430000000000003 13
31.44 13
31.45 13
31.459999999999997 13
31.47 13
31.48 13
31.490000000000002 13
31.5 28
31.509999999999998 28
31.519999999999996 28
31.53 28
31.54 28
31.55 28
31.56 28
31.569999999999997 28
31.580000000000002 28
31.59 28
31.6 28
31.61 28
31.619999999999997 28
31.630000000000003 28
31.64 28
31.65 28
31.66 28
31.669999999999998 13
31.680000000000003 13
31.69 13
31.7 13
31.709999999999997 13
31.72 13
31.730000000000004 13
31.740000000000002 13
31.75 13
31.759999999999998 13
31.769999999999996 13
31.78 13
31.790000000000003 13
31.8 13
31.81 13
31.819999999999997 13
31.830000000000002 13
31.84 13
31.85 13
31.86 13
31.869999999999997 13
31.880000000000003 13
31.89 13
31.9 13
31.91 13
31.919999999999998 13
31.930000000000003 13
31.94 13
31.95 13
31.96 13
31.97 13
31.980000000000004 13
31.990000000000002 13
32.0 25
32.01 25
32.019999999999996 25
32.03 25
32.040000000000006 25
32.05 25
32.06 25
32.06999999999999 25
32.08 25
32.09 25
32.1 25
32.11 25
32.12 25
32.13 25
32.14 25
32.15 25
32.16 25
32.17 25
32.18000000000001 25
32.19 25
32.2 25
32.21 25
32.22 25
32.230000000000004 25
32.24 25
32.25 25
32.26 25
32.269999999999996 25
32.28 25
32.290000000000006 25
32.3 25
32.31 25
32.31999999999999 25
32.33 25
32.34 25
32.35 25
32.36 25
32.37 25
32.379999999999995 25
32.39 25
32.400000000000006 25
32.41 25
32.42 25
32.42999999999999 25
32.44 25
32.45 25
32.46 25
32.47 25
32.48 25
32.49 25
32.5 31
32.51 31
32.519999999999996 31
32.529999999999994 31
32.54 31
32.55 31
32.56 60
32.57 68
32.58 44
32.59 44
32.6 44
32.61 37
32.62 37
32.629999999999995 37
32.64 51
32.65 149
32.66 57
32.67 36
32.68 49
32.690000000000005 76
32.7 43
32.71 95
32.72 36
32.73 36
32.74 36
32.75 36
32.76 21
32.769999999999996 21
32.78 65
32.79 60
32.800000000000004 44
32.81 44
32.82 44
32.83 37
32.84 37
32.85 37
32.86 42
32.87 65
32.879999999999995 58
32.89 111
32.9 57
32.91 57
32.92 57
32.93 97
32.940000000000005 89
32.95 81
32.96 73
32.97 65
32.98 57
32.99 49
33.0 33
33.01 33
33.019999999999996 23
33.03 23
33.04 23
33.050000000000004 23
33.06 23
33.07 23
33.08 23
33.09 23
33.1 23
33.11 23
33.12 38
33.129999999999995 38
33.14 38
33.15 38
33.16 38
33.17 38
33.18 38
33.190000000000005 38
33.2 38
33.21 38
33.22 38
33.23 38
33.24 38
33.25 38
33.26 38
33.269999999999996 38
33.28 31
33.29 31
33.300000000000004 31
33.31 31
33.32 31
33.33 31
33.34 38
33.35 38
33.36 49
33.37 41
33.379999999999995 52
33.39 52
33.4 105
33.410000000000004 97
33.42 89
33.43 41
33.440000000000005 41
33.45 41
33.46 44
33.47 52
33.48 52
33.49 105
33.5 44
33.51 44
33.519999999999996 24
33.53 24
33.540000000000006 105
33.550000000000004 37
33.56 44
33.57 66
33.58 44
33.59 44
33.6 44
33.61 44
33.62 29
33.629999999999995 29
33.64 29
33.65 68
33.660000000000004 52
33.67 38
33.68 38
33.69 38
33.7 41
33.71 41
33.72 52
33.73 45
33.739999999999995 97
33.75 97
33.76 44
33.769999999999996 41
33.78 41
33.79 44
33.800000000000004 29
33.81 52
33.82 45
33.83 97
33.839999999999996 89
33.85 89
33.86 90
33.87 95
33.879999999999995 73
33.89 38
33.9 38
33.910000000000004 38
33.92 38
33.93 38
33.94 38
33.95 38
33.96 38
33.97 38
33.98 38
33.989999999999995 38
34.0 42
34.01 42
34.02 42
34.03 42
34.04 42
34.050000000000004 42
34.06 42
34.07 42
34.08 42
34.089999999999996 42
34.1 42
34.11 42
34.12 42
34.129999999999995 42
34.14 42
34.150000000000006 42
34.160000000000004 42
34.17 42
34.18 42
34.19 42
34.2 42
34.21 42
34.22 42
34.23 30
34.239999999999995 30
34.25 30
34.26 30
34.27 30
34.28 30
34.29 30
34.300000000000004 30
34.31 30
34.32 30
34.33 30
34.339999999999996 30
34.35 30
34.36 30
34.37 30
34.379999999999995 30
34.39 30
34.400000000000006 30
34.410000000000004 30
34.42 30
34.43 30
34.44 30
34.45 30
34.46 30
34.47 30
34.48 30
34.489999999999995 30
34.5 23
34.51 23
34.52 23
34.53 23
34.54 23
34.550000000000004 23
34.56 23
34.57 23
34.58 23
34.589999999999996 23
34.6 23
34.61 42
34.62 42
34.63 42
34.64 42
34.650000000000006 42
34.660000000000004 42
34.67 38
34.68 38
34.69 38
34.7 38
34.71 33
34.72 33
34.73 33
34.739999999999995 33
34.75 33
34.760000000000005 33
34.77 33
34.78 38
34.79 38
34.800000000000004 38
34.81 38
34.82 38
34.83 38
34.839999999999996 38
34.85 38
34.86 33
34.87 33
34.88 33
34.89 33
34.9 33
34.910000000000004 33
34.92 33
34.93 33
34.94 33
34.949999999999996 33
34.96 33
34.97 33
34.98 33
34.989999999999995 33
35.0 81
35.010000000000005 89
35.02 97
35.03 97
35.04 54
35.05 46
35.06 46
35.07 46
35.08 46
35.089999999999996 41
35.099999999999994 41
35.11 41
35.12 41
35.13 41
35.14 49
35.15 57
35.160000000000004 65
35.17 65
35.18 73
35.19 81
35.199999999999996 89
35.21 89
35.22 97
35.23 105
35.24 105
35.25 113
35.260000000000005 113
35.27 31
35.28 31
35.29 31
35.3 31
35.31 31
35.32 31
35.33 31
35.339999999999996 33
35.349999999999994 33
35.36 33
35.370000000000005 33
35.38 33
35.39 18
35.4 18
35.410000000000004 18
35.42 18
35.43 18
35.44 18
35.449999999999996 18
35.46 18
35.47 18
35.48 18
35.49 18
35.5 49
35.510000000000005 57
35.52 65
35.53 73
35.54 73
35.55 81
35.56 89
35.57 89
35.58 97
35.589999999999996 105
35.599999999999994 54
35.61 46
35.620000000000005 46
35.63 46
35.64 46
35.65 41
35.660000000000004 41
35.67 33
35.68 33
35.69 33
35.699999999999996 33
35.71 33
35.72 18
35.73 18
35.74 18
35.75 18
35.760000000000005 18
35.77 18
35.78 18
35.79 18
35.8 18
35.81 18
35.82 18
35.83 18
35.839999999999996 18
35.85 18
35.86 18
35.870000000000005 18
35.88 18
35.89 18
35.9 18
35.910000000000004 18
35.92 18
35.93 18
35.94 18
35.949999999999996 18
35.96 18
35.97 18
35.980000000000004 18
35.99 18
36.0 25
36.010000000000005 25
36.02 25
36.03 25
36.04 25
36.05 25
36.06 25
36.07 25
36.08 25
36.089999999999996 25
36.1 25
36.11 25
36.120000000000005 25
36.13 25
36.14 25
36.15 25
36.16 25
36.17 25
36.18 25
36.19 25
36.199999999999996 25
36.209999999999994 25
36.22 25
36.230000000000004 25
36.24 25
36.25 25
36.26 25
36.27 25
36.28 25
36.29 25
36.3 25
36.309999999999995 25
36.32 25
36.33 25
36.339999999999996 25
36.35 25
36.36 25
36.370000000000005 25
36.38 25
36.39 25
36.4 25
36.41 25
36.42 25
36.43 25
36.44 25
36.449999999999996 15
36.46 15
36.47 15
36.480000000000004 15
36.49 15
36.5 18
36.51 18
36.52 18
36.53 18
36.54 18
36.55 18
36.559999999999995 30
36.57 30
36.58 30
36.59 30
36.6 30
36.61 30
36.620000000000005 30
36.63 30
36.64 30
36.65 30
36.66 30
36.67 33
36.68 33
36.69 33
36.699999999999996 33
36.71 33
36.72 33
36.730000000000004 33
36.74 33
36.75 33
36.76 33
36.77 33
36.78 30
36.79 30
36.8 30
36.809999999999995 30
36.82 30
36.83 30
36.84 30
36.85 30
36.86 30
36.870000000000005 30
36.88 30
36.89 30
36.9 30
36.91 30
36.92 30
36.93 30
36.94 30
36.949999999999996 30
36.96 30
36.97 30
36.980000000000004 30
36.99 30
37.0 20
37.01 20
37.02 20
37.03 20
37.04 20
37.05 20
37.059999999999995 20
37.07 20
37.08 20
37.09 20
37.1 20
37.11 20
37.120000000000005 20
37.13 20
37.14 20
37.15 20
37.16 20
37.17 20
37.18 20
37.19 20
37.2 20
37.21 20
37.220000000000006 20
37.230000000000004 13
37.24 13
37.25 13
37.26 13
37.27 13
37.28 13
37.29 13
37.3 13
37.309999999999995 13
37.32 13
37.33 13
37.34 94
37.35 86
37.36 78
37.370000000000005 70
37.38 62
37.39 54
37.4 46
37.41 38
37.419999999999995 38
37.43 38
37.44 28
37.45 28
37.46 28
37.47 28
37.480000000000004 28
37.49 28
37.5 62
37.51 57
37.519999999999996 41
37.53 41
37.54 41
37.55 41
37.559999999999995 34
37.57 34
37.58 34
37.59 39
37.6 62
37.61 57
37.62 54
37.63 81
37.64 54
37.65 54
37.66 54
37.669999999999995 94
37.68 86
37.69 78
37.7 70
37.71 62
37.72 62
37.730000000000004 54
37.74 46
37.75 38
37.76 38
37.769999999999996 28
37.78 28
37.79 28
37.8 28
37.81 28
37.82 28
37.830000000000005 28
37.84 28
37.85 28
37.86 28
37.87 28
37.88 43
37.89 63
37.9 41
37.91 41
37.919999999999995 41
37.93 41
37.94 41
37.95 26
37.96 26
37.97 26
37.980000000000004 65
37.99 73
38.0 35
38.01 35
38.019999999999996 35
38.03 35
38.04 35
38.05 35
38.06 35
38.07 35
38.080000000000005 28
38.09 28
38.1 28
38.11 28
38.12 28
38.13 28
38.14 28
38.15 28
38.16 28
38.169999999999995 28
38.18 28
38.19 28
38.2 47
38.21 47
38.22 47
38.230000000000004 47
38.24 47
38.25 47
38.26 47
38.269999999999996 47
38.28 43
38.29 43
38.3 43
38.31 43
38.32 38
38.330000000000005 38
38.34 38
38.35 38
38.36 38
38.37 38
38.38 38
38.39 38
38.4 38
38.41 43
38.42 43
38.43 43
38.440000000000005 43
38.45 43
38.46 43
38.47 43
38.480000000000004 43
38.49 43
38.5 35
38.51 35
38.519999999999996 35
38.53 35
38.54 35
38.55 35
38.56 35
38.57 35
38.580000000000005 35
38.59 35
38.6 35
38.61 35
38.62 35
38.629999999999995 35
38.64 35
38.65 35
38.66 35
38.67 23
38.68 23
38.690000000000005 35
38.7 35
38.71 35
38.72 35
38.73 35
38.74 35
38.75 35
38.76 35
38.769999999999996 35
38.779999999999994 46
38.79 38
38.8 38
38.81 49
38.82 49
38.83 102
38.84 94
38.85 86
38.86 38
38.87 38
38.879999999999995 38
38.89 41
38.9 26
38.91 49
38.92 42
38.93 102
38.940000000000005 94
38.95 86
38.96 78
38.97 65
38.98 70
38.99 70
39.0 35
39.01 35
39.019999999999996 35
39.03 35
39.04 35
39.050000000000004 35
39.06 35
39.07 35
39.08 35
39.09 35
39.1 35
39.11 35
39.12 35
39.129999999999995 35
39.14 35
39.15 35
39.16 35
39.17 35
39.18 35
39.190000000000005 28
39.2 28
39.21 28
39.22 28
39.23 28
39.24 28
39.25 28
39.26 28
39.269999999999996 28
39.28 28
39.29 28
39.300000000000004 28
39.31 47
39.32 47
39.33 47
39.34 30
39.35 30
39.36 30
39.37 30
39.379999999999995 30
39.39 30
39.4 30
39.41 30
39.42 30
39.43 30
39.440000000000005 30
39.45 30
39.46 30
39.47 30
39.48 30
39.49 30
39.5 35
39.51 35
39.519999999999996 35
39.53 35
39.54 35
39.550000000000004 35
39.56 35
39.57 35
39.58 35
39.59 35
39.6 35
39.61 35
39.62 35
39.629999999999995 35
39.64 35
39.65 35
39.660000000000004 35
39.67 30
39.68 30
39.690000000000005 30
39.7 30
39.71 30
39.72 30
39.73 30
39.74 30
39.75 30
39.76 30
39.769999999999996 30
39.78 30
39.790000000000006 30
39.800000000000004 30
39.81 30
39.82 30
39.83 30
39.84 30
39.85 30
39.86 30
39.87 30
39.879999999999995 30
39.89 30
39.9 20
39.910000000000004 20
39.92 20
39.93 20
39.94 20
39.95 20
39.96 20
39.97 20
39.98 20
39.989999999999995 20
40.0 20
40.01 20
40.019999999999996 20
40.03 20
40.04 20
40.050000000000004 20
40.06 20
40.07 20
40.08 20
40.089999999999996 20
40.1 20
40.11 20
40.12 20
40.129999999999995 20
40.14 20
40.15 20
40.160000000000004 20
40.17 20
40.18 20
40.19 20
40.2 20
40.21 20
40.22 20
40.23 20
40.239999999999995 20
40.25 20
40.26 20
40.27 20
40.28 20
40.29 20
40.300000000000004 20
40.31 20
40.32 20
40.33 20
40.339999999999996 20
40.35 20
40.36 20
40.37 20
40.379999999999995 20
40.39 20
40.400000000000006 20
40.410000000000004 20
40.42 20
40.43 20
40.44 20
40.45 20
40.46 20
40.47 20
40.48 20
40.489999999999995 20
40.5 35
40.51 35
40.52 35
40.53 35
40.54 35
40.550000000000004 35
40.56 46
40.57 54
40.58 54
40.589999999999996 62
40.6 70
40.61 70
40.62 78
40.629999999999995 86
40.64 86
40.650000000000006 94
40.660000000000004 94
40.67 51
40.68 43
40.69 43
40.7 43
40.71 43
40.72 43
40.73 38
40.739999999999995 38
40.75 38
40.76 38
40.77 38
40.78 46
40.79 46
40.800000000000004 54
40.81 62
40.82 70
40.83 70
40.839999999999996 78
40.85 86
40.86 86
40.87 94
40.88 94
40.89 102
40.900000000000006 102
40.910000000000004 110
40.92 110
40.93 28
40.94 28
40.95 28
40.96 28
40.97 28
40.98 28
40.989999999999995 28
41.0 30
41.010000000000005 30
41.02 30
41.03 30
41.04 30
41.050000000000004 20
41.06 20
41.07 20
41.08 20
41.089999999999996 20
41.1 20
41.11 20
41.12 15
41.13 15
41.14 15
41.15 15
41.160000000000004 15
41.17 15
41.18 15
41.19 15
41.199999999999996 15
41.21 15
41.22 15
41.23 15
41.239999999999995 15
41.25 15
41.260000000000005 15
41.27 15
41.28 15
41.29 15
41.3 15
41.31 15
41.32 15
41.33 15
41.339999999999996 30
41.349999999999994 30
41.36 30
41.37 30
41.38 30
41.39 30
41.4 30
41.410000000000004 30
41.42 30
41.43 30
41.44 30
41.449999999999996 30
41.46 30
41.47 30
41.48 30
41.49 30
41.5 51
41.510000000000005 51
41.52 51
41.53 51
41.54 51
41.55 51
41.56 51
41.57 51
41.58 51
41.589999999999996 51
41.599999999999994 51
41.61 51
41.620000000000005 36
41.63 51
41.64 78
41.65 51
41.660000000000004 51
41.67 30
41.68 30
41.69 30
41.699999999999996 30
41.71 30
41.72 30
41.73 30
41.74 30
41.75 30
41.760000000000005 30
41.77 30
41.78 30
41.79 30
41.8 30
41.81 30
41.82 30
41.83 30
41.839999999999996 30
41.849999999999994 30
41.86 30
41.870000000000005 30
41.88 30
41.89 15
41.9 15
41.910000000000004 15
41.92 15
41.93 15
41.94 15
41.949999999999996 15
41.96 15
41.97 15
41.98 15
41.99 15
42.0 27
42.010000000000005 27
42.02 27
42.03 27
42.04 27
42.05 27
42.06 27
42.07 27
42.08 27
42.089999999999996 27
42.1 27
42.11 27
42.120000000000005 27
42.13 27
42.14 27
42.15 27
42.160000000000004 27
42.17 27
42.18 27
42.19 27
42.199999999999996 27
42.21 27
42.22 27
42.230000000000004 27
42.24 27
42.25 27
42.260000000000005 27
42.27 27
42.28 27
42.29 27
42.3 27
42.31 27
42.32 27
42.33 27
42.339999999999996 27
42.35 27
42.36 27
42.370000000000005 27
42.38 27
42.39 27
42.4 27
42.41 27
42.42 27
42.43 27
42.44 27
42.449999999999996 27
42.459999999999994 27
42.47 27
42.480000000000004 27
42.49 27
42.5 27
42.51 27
42.52 27
42.53 27
42.54 27
42.55 27
42.559999999999995 27
42.57 27
42.58 27
42.589999999999996 27
42.6 27
42.61 27
42.620000000000005 27
42.63 27
42.64 27
42.65 27
42.66 27
42.67 38
42.68 38
42.69 38
42.699999999999996 38
42.71 31
42.72 31
42.730000000000004 31
42.74 31
42.75 36
42.76 59
42.77 54
42.78 51
42.79 78
42.8 51
42.809999999999995 51
42.82 51
42.83 36
42.84 36
42.85 36
42.86 31
42.870000000000005 31
42.88 31
42.89 31
42.9 45
42.91 59
42.92 54
42.93 45
42.94 65
42.949999999999996 52
42.96 38
42.97 38
42.980000000000004 38
42.99 38
43.0 38
43.01 23
43.02 23
43.03 23
43.04 67
43.05 62
43.059999999999995 46
43.07 46
43.08 46
43.09 46
43.1 39
43.11 39
43.120000000000005 39
43.13 39
43.14 39
43.15 53
43.16 67
43.17 62
43.18 59
43.19 86
43.199999999999996 59
43.21 59
43.22 59
43.230000000000004 44
43.24 99
43.25 91
43.26 83
43.27 83
43.28 75
43.29 67
43.3 59
43.309999999999995 59
43.32 51
43.33 43
43.34 35
43.35 35
43.36 25
43.370000000000005 25
43.38 25
43.39 25
43.4 25
43.41 25
43.42 25
43.43 25
43.44 25
43.45 25
43.46 25
43.470000000000006 25
43.480000000000004 25
43.49 40
43.5 97
43.51 38
43.52 38
43.53 38
43.54 38
43.55 38
43.559999999999995 38
43.57 23
43.58 23
43.59 23
43.6 62
43.61 62
43.620000000000005 46
43.63 46
43.64 46
43.65 46
43.66 39
43.669999999999995 35
43.68 35
43.69 35
43.7 25
43.71 25
43.72 25
43.730000000000004 25
43.74 25
43.75 25
43.76 25
43.769999999999996 25
43.78 25
43.79 25
43.8 25
43.809999999999995 25
43.82 40
43.83 40
43.84 40
43.85 40
43.86 40
43.87 40
43.88 40
43.89 40
43.9 40
43.91 40
43.919999999999995 40
43.93 40
43.94 40
43.95 40
43.96 40
43.97 40
43.980000000000004 40
43.99 40
44.0 20
44.01 20
44.019999999999996 20
44.03 20
44.04 20
44.05 20
44.06 20
44.07 20
44.080000000000005 20
44.09 20
44.1 20
44.11 20
44.12 20
44.13 20
44.14 20
44.15 32
44.16 32
44.169999999999995 32
44.18 32
44.19 32
44.2 32
44.21 32
44.22 32
44.230000000000004 32
44.24 32
44.25 32
44.26 32
44.269999999999996 32
44.28 32
44.29 32
44.3 32
44.31 32
44.32 32
44.330000000000005 32
44.34 32
44.35 32
44.36 32
44.37 32
44.38 32
44.39 32
44.4 32
44.41 32
44.419999999999995 32
44.43 32
44.44 32
44.45 32
44.46 32
44.47 32
44.480000000000004 32
44.49 32
44.5 31
44.51 31
44.519999999999996 31
44.53 70
44.54 70
44.55 54
44.56 40
44.57 40
44.580000000000005 40
44.59 51
44.6 43
44.61 43
44.62 54
44.63 54
44.64 47
44.65 107
44.66 99
44.67 46
44.68 46
44.690000000000005 46
44.7 46
44.71 46
44.72 46
44.730000000000004 26
44.74 26
44.75 26
44.76 107
44.769999999999996 39
44.78 40
44.79 40
44.8 40
44.81 40
44.82 43
44.830000000000005 43
44.84 54
44.85 54
44.86 54
44.87 107
44.879999999999995 99
44.89 99
44.9 46
44.91 43
44.92 43
44.93 43
44.940000000000005 46
44.95 31
44.96 54
44.97 54
44.98 47
44.99 107
45.0 32
45.01 32
45.019999999999996 32
45.029999999999994 32
45.04 32
45.05 32
45.06 32
45.07 32
45.08 32
45.09 32
45.1 32
45.11 32
45.12 32
45.129999999999995 32
45.14 32
45.15 32
45.16 32
45.17 32
45.18 32
45.190000000000005 32
45.2 32
45.21 32
45.22 32
45.23 32
45.24 32
45.25 32
45.26 32
45.269999999999996 32
45.28 32
45.29 32
45.300000000000004 32
45.31 32
45.32 32
45.33 32
45.34 25
45.35 25
45.36 25
45.37 25
45.379999999999995 25
45.39 25
45.4 25
45.41 25
45.42 25
45.43 25
45.440000000000005 25
45.45 25
45.46 25
45.47 25
45.48 44
45.49 44
45.5 40
45.51 40
45.519999999999996 40
45.53 40
45.54 40
45.550000000000004 40
45.56 40
45.57 40
45.58 40
45.59 40
45.6 40
45.61 40
45.62 40
45.629999999999995 40
45.64 40
45.65 40
45.66 40
45.67 25
45.68 25
45.690000000000005 25
45.7 25
45.71 25
45.72 25
45.73 25
45.74 25
45.75 25
45.76 25
45.769999999999996 25
45.78 25
45.79 25
45.800000000000004 25
45.81 44
45.82 44
45.83 44
45.84 44
45.85 44
45.86 44
45.87 44
45.879999999999995 44
45.89 40
45.9 40
45.910000000000004 40
45.92 40
45.93 40
45.940000000000005 35
45.95 35
45.96 35
45.97 35
45.98 35
45.99 35
46.0 20
46.01 20
46.019999999999996 20
46.03 20
46.040000000000006 20
46.050000000000004 20
46.06 20
46.07 20
46.08 20
46.09 20
46.1 20
46.11 20
46.12 20
46.129999999999995 20
46.14 20
46.15 20
46.160000000000004 20
46.17 20
46.18 20
46.19 20
46.2 20
46.21 20
46.22 20
46.23 20
46.239999999999995 20
46.25 20
46.26 20
46.269999999999996 20
46.28 20
46.29 20
46.300000000000004 20
46.31 20
46.32 20
46.33 20
46.339999999999996 20
46.35 20
46.36 20
46.37 20
46.379999999999995 32
46.39 32
46.4 32
46.410000000000004 32
46.42 32
46.43 32
46.44 32
46.45 32
46.46 32
46.47 32
46.48 32
46.489999999999995 32
46.5 43
46.51 43
46.52 51
46.53 59
46.54 59
46.550000000000004 67
46.56 67
46.57 75
46.58 75
46.589999999999996 83
46.6 91
46.61 91
46.62 99
46.629999999999995 99
46.64 107
46.650000000000006 107
46.660000000000004 107
46.67 25
46.68 25
46.69 25
46.7 25
46.71 25
46.72 25
46.73 25
46.739999999999995 25
46.75 25
46.76 25
46.77 25
46.78 25
46.79 25
46.800000000000004 25
46.81 25
46.82 25
46.83 25
46.839999999999996 25
46.85 25
46.86 48
46.87 75
46.879999999999995 49
46.89 54
46.900000000000006 34
46.910000000000004 75
46.92 67
46.93 100
46.94 49
46.95 49
46.96 54
46.97 34
46.98 48
46.989999999999995 48
47.0 20
47.01 20
47.02 20
47.03 20
47.04 20
47.050000000000004 20
47.06 20
47.07 20
47.08 20
47.089999999999996 20
47.1 20
47.11 20
47.12 20
47.13 20
47.14 20
47.150000000000006 20
47.160000000000004 20
47.17 20
47.18 20
47.19 20
47.2 20
47.21 20
47.22 20
47.23 20
47.239999999999995 20
47.25 20
47.260000000000005 20
47.27 20
47.28 20
47.29 20
47.300000000000004 20
47.31 20
47.32 20
47.33 20
47.339999999999996 27
47.35 27
47.36 27
47.37 27
47.38 27
47.39 27
47.4 27
47.410000000000004 27
47.42 27
47.43 27
47.44 27
47.449999999999996 27
47.46 27
47.47 27
47.48 27
47.489999999999995 27
47.5 35
47.510000000000005 35
47.52 20
47.53 20
47.54 20
47.55 20
47.56 20
47.57 20
47.58 20
47.589999999999996 20
47.599999999999994 20
47.61 20
47.62 20
47.63 20
47.64 20
47.65 20
47.660000000000004 20
47.67 27
47.68 27
47.69 27
47.699999999999996 27
47.71 27
47.72 27
47.73 27
47.74 27
47.75 27
47.760000000000005 27
47.77 27
47.78 27
47.79 27
47.8 27
47.81 27
47.82 27
47.83 27
47.839999999999996 27
47.849999999999994 27
47.86 27
47.870000000000005 27
47.88 27
47.89 27
47.9 27
47.910000000000004 27
47.92 27
47.93 27
47.94 27
47.949999999999996 27
47.96 27
47.97 27
47.98 27
47.99 27
48.0 12
48.010000000000005 12
48.02 12
48.03 12
48.04 12
48.05 12
48.06 12
48.07 12
48.08 12
48.089999999999996 12
48.099999999999994 12
48.11 12
48.120000000000005 12
48.13 12
48.14 12
48.15 12
48.160000000000004 12
48.17 12
48.18 12
48.19 12
48.199999999999996 12
48.21 12
48.22 12
48.23 12
48.24 12
48.25 12
48.260000000000005 12
48.27 12
48.28 12
48.29 12
48.3 12
48.31 12
48.32 12
48.33 12
48.339999999999996 12
48.35 12
48.36 12
48.370000000000005 12
48.38 12
48.39 12
48.4 12
48.410000000000004 12
48.42 12
48.43 12
48.44 12
48.449999999999996 12
48.46 12
48.47 12
48.480000000000004 12
48.49 12
48.5 32
48.510000000000005 32
48.52 32
48.53 32
48.54 32
48.55 32
48.56 35
48.57 35
48.58 35
48.589999999999996 35
48.6 35
48.61 35
48.620000000000005 35
48.63 35
48.64 35
48.65 35
48.66 35
48.67 28
48.68 28
48.69 28
48.699999999999996 28
48.709999999999994 28
48.72 42
48.730000000000004 56
48.74 74
48.75 42
48.76 56
48.77 49
48.78 35
48.79 35
48.8 35
48.809999999999995 35
48.82 35
48.83 35
48.839999999999996 35
48.85 35
48.86 35
48.870000000000005 35
48.88 35
48.89 35
48.9 35
48.91 35
48.92 35
48.93 32
48.94 32
48.949999999999996 32
48.96 32
48.97 32
48.980000000000004 32
48.99 32
49.0 15
49.01 15
49.02 15
49.03 15
49.04 15
49.05 15
49.059999999999995 15
49.07 15
49.08 15
49.09 15
49.1 15
49.11 15
49.120000000000005 96
49.13 88
49.14 80
49.15 80
49.16 72
49.17 64
49.18 64
49.19 56
49.199999999999996 48
49.21 40
49.22 40
49.230000000000004 40
49.24 40
49.25 30
49.26 30
49.27 30
49.28 30
49.29 30
49.3 30
49.309999999999995 30
49.32 30
49.33 30
49.34 59
49.35 59
49.36 43
49.370000000000005 43
49.38 43
49.39 43
49.4 43
49.41 36
49.42 36
49.43 36
49.44 36
49.449999999999996 41
49.46 50
49.47 64
49.480000000000004 59
49.49 56
49.5 35
49.51 35
49.52 48
49.53 129
49.54 62
49.55 42
49.559999999999995 56
49.57 35
49.58 35
49.59 35
49.6 35
49.61 35
49.620000000000005 35
49.63 35
49.64 20
49.65 20
49.66 20
49.67 64
49.68 59
49.69 67
49.7 43
49.71 43
49.720000000000006 43
49.730000000000004 43
49.74 36
49.75 36
49.76 36
49.77 36
49.78 36
49.79 41
49.8 64
49.809999999999995 62
49.82 57
49.83 41
49.84 83
49.85 56
49.86 56
49.870000000000005 56
49.88 56
49.89 96
49.9 88
49.91 88
49.919999999999995 80
49.93 80
49.94 72
49.95 64
49.96 64
49.97 56
49.980000000000004 48
49.99 40
50.0 40
50.01 40
50.019999999999996 40
50.03 40
50.04 40
50.05 40
50.059999999999995 40
50.07 40
50.08 40
50.09 40
50.1 40
50.11 40
50.12 40
50.13 40
50.14 40
50.15 40
50.16 40
50.169999999999995 40
50.18 40
50.19 40
50.2 40
50.21 40
50.22 40
50.230000000000004 32
50.24 32
50.25 32
50.26 32
50.269999999999996 32
50.28 32
50.29 32
50.3 32
50.31 32
50.32 32
50.330000000000005 32
50.34 32
50.35 32
50.36 32
50.37 32
50.38 32
50.39 32
50.4 32
50.41 32
50.419999999999995 32
50.43 32
50.44 32
50.45 32
50.46 32
50.47 32
50.480000000000004 32
50.49 32
50.5 30
50.51 30
50.519999999999996 30
50.529999999999994 30
50.53999999999999 30
50.55 30
50.56 30
50.57 30
50.580000000000005 30
50.59 30
50.6 49
50.61 49
50.62 49
50.629999999999995 49
50.63999999999999 49
50.64999999999999 49
50.660000000000004 49
50.67 43
50.68 43
50.69 43
50.7 43
50.71 43
50.72 43
50.73 43
50.739999999999995 43
50.74999999999999 43
50.760000000000005 43
50.77 43
50.78 23
50.79 23
50.8 23
50.81 104
50.82 36
50.83 36
50.839999999999996 43
50.849999999999994 43
50.86000000000001 43
50.870000000000005 43
50.88 43
50.89 43
50.9 43
50.91 43
50.92 43
50.93 28
50.94 28
50.949999999999996 28
50.96000000000001 28
50.970000000000006 67
50.980000000000004 67
50.99 51
51.0 37
51.01 37
51.019999999999996 37
51.029999999999994 37
51.04 48
51.05 40
51.06 40
51.07000000000001 51
51.080000000000005 51
51.09 51
51.1 104
51.11 96
51.12 96
51.129999999999995 88
51.13999999999999 43
51.14999999999999 40
51.160000000000004 40
51.17 40
51.18 40
51.190000000000005 43
51.2 28
51.21 51
51.22 51
51.23 44
51.239999999999995 104
51.24999999999999 96
51.260000000000005 88
51.27 88
51.28 80
51.29 89
51.3 67
51.31 72
51.32 72
51.33 83
51.339999999999996 37
51.349999999999994 37
51.36000000000001 37
51.370000000000005 37
51.38 37
51.39 37
51.4 37
51.41 37
51.42 37
51.43 37
51.44 37
51.449999999999996 37
51.46000000000001 37
51.470000000000006 37
51.480000000000004 37
51.49 37
51.5 37
51.51 37
51.519999999999996 37
51.53 37
51.54 37
51.55 37
51.56 37
51.57000000000001 37
51.580000000000005 37
51.59 37
51.6 40
51.61 40
51.62 40
51.629999999999995 51
51.63999999999999 51
51.65 44
51.660000000000004 104
51.67 37
51.68000000000001 37
51.690000000000005 37
51.7 37
51.71 37
51.72 37
51.73 37
51.739999999999995 37
51.74999999999999 37
51.75999999999999 37
51.77 37
51.78 37
51.79 37
51.800000000000004 37
51.81 37
51.82 37
51.83 37
51.839999999999996 37
51.849999999999994 37
51.85999999999999 37
51.870000000000005 37
51.88 37
51.89 37
51.9 37
51.91 37
51.92 30
51.93 30
51.94 30
51.949999999999996 30
51.959999999999994 30
51.970000000000006 30
51.980000000000004 30
51.99 30
52.0 22
52.01 22
52.019999999999996 22
52.03 22
52.04 22
52.05 22
52.059999999999995 22
52.07000000000001 22
52.080000000000005 22
52.09 22
52.1 22
52.11 22
52.12 22
52.129999999999995 22
52.14 22
52.15 22
52.16 22
52.17 22
52.18000000000001 22
52.190000000000005 22
52.2 22
52.21 22
52.22 22
52.23 22
52.239999999999995 22
52.24999999999999 22
52.26 22
52.27 22
52.28 22
52.290000000000006 22
52.300000000000004 22
52.31 22
52.32 22
52.33 22
52.339999999999996 22
52.349999999999994 22
52.35999999999999 22
52.370000000000005 22
52.38 22
52.39 22
52.4 22
52.410000000000004 41
52.42 41
52.43 41
52.44 41
52.449999999999996 41
52.459999999999994 41
52.470000000000006 41
52.480000000000004 41
52.49 41
52.5 37
52.51 37
52.519999999999996 37
52.53 37
52.54 37
52.55 37
52.559999999999995 32
52.57000000000001 32
52.580000000000005 32
52.59 32
52.6 32
52.61 32
52.62 32
52.629999999999995 32
52.64 32
52.65 32
52.66 32
52.67 37
52.68000000000001 37
52.690000000000005 37
52.7 37
52.71 37
52.72 37
52.73 37
52.739999999999995 37
52.75 37
52.76 37
52.77 37
52.78 32
52.790000000000006 32
52.800000000000004 32
52.81 32
52.82 32
52.83 32
52.839999999999996 32
52.849999999999994 32
52.85999999999999 32
52.870000000000005 32
52.88 32
52.89 32
52.900000000000006 32
52.910000000000004 32
52.92 32
52.93 32
52.94 32
52.949999999999996 32
52.959999999999994 32
52.970000000000006 32
52.980000000000004 32
52.99 32
53.0 22
53.01 22
53.02 22
53.03 22
53.04 22
53.05 22
53.059999999999995 22
53.06999999999999 22
53.080000000000005 22
53.09 22
53.1 22
53.11 22
53.12 22
53.129999999999995 22
53.14 22
53.15 22
53.16 22
53.169999999999995 22
53.18000000000001 22
53.190000000000005 22
53.2 22
53.21 22
53.22 22
53.23 22
53.239999999999995 22
53.25 22
53.26 22
53.269999999999996 22
53.28 22
53.290000000000006 22
53.300000000000004 22
53.31 22
53.32 22
53.33 22
53.339999999999996 37
53.349999999999994 37
53.36 37
53.37 37
53.38 37
53.39 37
53.400000000000006 37
53.410000000000004 48
53.42 48
53.43 56
53.44 56
53.449999999999996 64
53.459999999999994 64
53.46999999999999 72
53.480000000000004 72
53.49 80
53.5 48
53.510000000000005 38
53.52 45
53.53 45
53.54 45
53.55 45
53.559999999999995 45
53.56999999999999 45
53.580000000000005 45
53.59 45
53.6 45
53.61 45
53.62 30
53.63 30
53.64 30
53.65 30
53.66 30
53.669999999999995 37
53.68000000000001 37
53.690000000000005 37
53.7 37
53.71 37
53.72 37
53.73 37
53.739999999999995 37
53.75 48
53.76 56
53.769999999999996 56
53.78000000000001 64
53.790000000000006 64
53.800000000000004 72
53.81 72
53.82 80
53.83 80
53.839999999999996 88
53.849999999999994 88
53.86 96
53.87 96
53.88 96
53.89 53
53.900000000000006 53
53.910000000000004 45
53.92 45
53.93 45
53.94 45
53.949999999999996 45
53.959999999999994 45
53.97 40
53.980000000000004 40
53.99 40
54.0 32
54.010000000000005 32
54.02 32
54.03 32
54.04 32
54.05 32
54.059999999999995 32
54.06999999999999 32
54.080000000000005 17
54.09 17
54.1 17
54.11 17
54.120000000000005 17
54.13 17
54.14 17
54.15 17
54.16 17
54.169999999999995 17
54.18000000000001 17
54.190000000000005 17
54.2 17
54.21 17
54.22 17
54.23 17
54.24 17
54.25 17
54.26 17
54.269999999999996 17
54.279999999999994 17
54.290000000000006 17
54.300000000000004 17
54.31 17
54.32 17
54.33 17
54.339999999999996 17
54.349999999999994 17
54.36 17
54.37 17
54.379999999999995 17
54.39000000000001 17
54.400000000000006 17
54.410000000000004 17
54.42 17
54.43 17
54.44 17
54.449999999999996 17
54.459999999999994 17
54.47 17
54.48 17
54.49 17
54.5 17
54.510000000000005 17
54.52 17
54.53 17
54.54 17
54.55 17
54.559999999999995 17
54.56999999999999 17
54.58 17
54.59 17
54.6 17
54.61 17
54.620000000000005 17
54.63 17
54.64 17
54.65 17
54.66 17
54.669999999999995 32
54.67999999999999 32
54.690000000000005 32
54.7 32
54.71 32
54.72 32
54.730000000000004 32
54.74 32
54.75 32
54.76 32
54.769999999999996 32
54.779999999999994 45
54.790000000000006 45
54.800000000000004 45
54.81 30
54.82 30
54.83 30
54.839999999999996 30
54.85 30
54.86 46
54.87 46
54.879999999999995 45
54.89000000000001 45
54.900000000000006 45
54.910000000000004 30
54.92 30
54.93 30
54.94 30
54.949999999999996 30
54.959999999999994 30
54.97 30
54.98 30
54.99 30
55.00000000000001 32
55.010000000000005 32
55.02 32
55.03 32
55.04 32
55.05 32
55.059999999999995 32
55.06999999999999 32
55.08 32
55.09 32
55.1 32
55.11 32
55.120000000000005 32
55.13 32
55.14 32
55.15 32
55.16 32
55.169999999999995 32
55.17999999999999 32
55.190000000000005 17
55.2 17
55.21 17
55.22 17
55.230000000000004 17
55.24 17
55.25 17
55.26 17
55.269999999999996 17
55.279999999999994 17
55.290000000000006 17
55.300000000000004 17
55.31 17
55.32 17
55.33 17
55.34 29
55.35 29
55.36 29
55.37 29
55.379999999999995 29
55.39000000000001 29
55.400000000000006 29
55.410000000000004 29
55.42 29
55.43 29
55.44 29
55.449999999999996 29
55.46 29
55.47 29
55.48 29
55.49000000000001 29
55.50000000000001 32
55.510000000000005 32
55.52 32
55.53 32
55.54 32
55.55 32
55.559999999999995 32
55.56999999999999 32
55.58 32
55.589999999999996 32
55.6 32
55.61000000000001 32
55.620000000000005 32
55.63 32
55.64 32
55.65 32
55.66 32
55.669999999999995 29
55.67999999999999 29
55.69 29
55.7 29
55.71 29
55.72 29
55.730000000000004 29
55.74 29
55.75 29
55.76 29
55.769999999999996 29
55.779999999999994 29
55.78999999999999 29
55.800000000000004 29
55.81 29
55.82 29
55.83 29
55.84 29
55.85 29
55.86 29
55.87 29
55.879999999999995 29
55.88999999999999 29
55.900000000000006 29
55.910000000000004 29
55.92 29
55.93 29
55.94 29
55.95 29
55.96 29
55.97 29
55.98 29
55.989999999999995 29
56.00000000000001 19
56.010000000000005 19
56.02 19
56.03 19
56.04 19
56.05 19
56.059999999999995 19
56.07 19
56.08 19
56.089999999999996 19
56.10000000000001 19
56.11000000000001 19
56.120000000000005 19
56.13 19
56.14 19
56.15 19
56.16 19
56.169999999999995 19
56.17999999999999 19
56.19 19
56.2 19
56.21 19
56.220000000000006 19
56.230000000000004 19
56.24 19
56.25 19
56.26 19
56.269999999999996 19
56.279999999999994 19
56.28999999999999 19
56.300000000000004 19
56.31 19
56.32 19
56.33 19
56.34 19
56.35 19
56.36 19
56.37 19
56.379999999999995 19
56.38999999999999 19
56.400000000000006 19
56.410000000000004 19
56.42 19
56.43 19
56.44 19
56.45 19
56.46 19
56.47 19
56.48 19
56.489999999999995 19
56.50000000000001 29
56.510000000000005 29
56.52 29
56.53 29
56.54 29
56.55 29
56.56 40
56.57 40
56.58 40
56.589999999999996 40
56.60000000000001 40
56.61000000000001 33
56.620000000000005 33
56.63 33
56.64 33
56.65 33
56.66 38
56.669999999999995 53
56.68 61
56.69 56
56.7 67
56.71000000000001 61
56.720000000000006 61
56.730000000000004 72
56.74 88
56.75 61
56.76 56
56.769999999999996 56
56.779999999999994 40
56.78999999999999 40
56.8 40
56.81 40
56.82 40
56.830000000000005 33
56.84 33
56.85 33
56.86 33
56.87 33
56.879999999999995 33
56.88999999999999 47
56.89999999999999 61
56.910000000000004 153
56.92 54
56.93 53
56.94 107
56.95 61
56.96 53
56.97 53
56.98 53
56.989999999999995 53
56.99999999999999 38
57.010000000000005 93
57.02 85
57.03 77
57.04 77
57.05 69
57.06 69
57.07 61
57.08 61
57.089999999999996 53
57.099999999999994 45
57.11000000000001 45
57.120000000000005 37
57.13 37
57.14 37
57.15 27
57.16 27
57.17 27
57.18 27
57.19 27
57.199999999999996 27
57.21000000000001 27
57.220000000000006 27
57.230000000000004 27
57.24 27
57.25 27
57.26 27
57.269999999999996 27
57.279999999999994 27
57.29 27
57.3 27
57.31 42
57.32000000000001 42
57.330000000000005 42
57.34 40
57.35 40
57.36 40
57.37 40
57.379999999999995 40
57.38999999999999 40
57.39999999999999 40
57.410000000000004 40
57.42 25
57.43 25
57.440000000000005 25
57.45 25
57.46 69
57.47 64
57.48 64
57.489999999999995 48
57.49999999999999 48
57.510000000000005 101
57.52 33
57.53 33
57.54 40
57.55 40
57.56 40
57.57 33
57.58 33
57.589999999999996 33
57.599999999999994 33
57.61000000000001 40
57.620000000000005 40
57.63 40
57.64 40
57.65 40
57.66 40
57.67 99
57.68 40
57.69 40
57.699999999999996 40
57.71000000000001 40
57.720000000000006 40
57.730000000000004 40
57.74 40
57.75 40
57.76 25
57.769999999999996 25
57.78 25
57.79 25
57.8 64
57.81 64
57.82000000000001 48
57.830000000000005 48
57.84 48
57.85 48
57.86 48
57.87 48
57.879999999999995 41
57.88999999999999 37
57.9 37
57.910000000000004 37
57.92 37
57.93000000000001 27
57.940000000000005 27
57.95 27
57.96 27
57.97 27
57.98 27
57.989999999999995 27
57.99999999999999 27
58.00999999999999 34
58.02 34
58.03 34
58.04 34
58.050000000000004 34
58.06 34
58.07 34
58.08 34
58.089999999999996 34
58.099999999999994 34
58.10999999999999 34
58.120000000000005 34
58.13 34
58.14 34
58.15 34
58.16 34
58.17 34
58.18 34
58.19 34
58.199999999999996 34
58.209999999999994 34
58.220000000000006 34
58.230000000000004 34
58.24 34
58.25 34
58.26 34
58.269999999999996 34
58.28 34
58.29 34
58.3 34
58.309999999999995 34
58.32000000000001 34
58.330000000000005 34
58.34 34
58.35 34
58.36 34
58.37 34
58.379999999999995 34
58.39 34
58.4 34
58.41 34
58.42 34
58.43000000000001 34
58.440000000000005 34
58.45 34
58.46 34
58.47 34
58.48 34
58.489999999999995 34
58.49999999999999 34
58.51 22
58.52 22
58.53 22
58.540000000000006 34
58.550000000000004 34
58.56 34
58.57 34
58.58 34
58.589999999999996 34
58.599999999999994 34
58.60999999999999 34
58.620000000000005 34
58.63 34
58.64 34
58.65 34
58.660000000000004 34
58.67 45
58.68 37
58.69 37
58.699999999999996 37
58.709999999999994 48
58.720000000000006 48
58.730000000000004 48
58.74 101
58.75 93
58.76 93
58.769999999999996 85
58.78 40
58.79 37
58.8 37
58.809999999999995 37
58.82000000000001 37
58.830000000000005 40
58.84 25
58.85 25
58.86 48
58.87 48
58.879999999999995 41
58.89 101
58.9 93
58.91 93
58.92 85
58.93000000000001 85
58.940000000000005 77
58.95 77
58.96 64
58.97 69
58.98 69
58.989999999999995 69
59.0 28
59.01 109
59.02 41
59.03 41
59.040000000000006 42
59.050000000000004 42
59.06 42
59.07 42
59.08 42
59.089999999999996 45
59.099999999999994 45
59.10999999999999 45
59.120000000000005 56
59.13 56
59.14 56
59.150000000000006 49
59.160000000000004 109
59.17 101
59.18 101
59.19 93
59.199999999999996 48
59.209999999999994 45
59.220000000000006 45
59.230000000000004 45
59.24 45
59.25 45
59.26 48
59.27 33
59.28 56
59.29 56
59.3 56
59.309999999999995 49
59.31999999999999 109
59.330000000000005 101
59.34 34
59.35 34
59.36 34
59.37 34
59.379999999999995 34
59.39 34
59.4 34
59.41 34
59.419999999999995 34
59.43000000000001 34
59.440000000000005 34
59.45 34
59.46 34
59.47 34
59.48 34
59.489999999999995 34
59.5 48
59.51 48
59.519999999999996 48
59.53 28
59.540000000000006 28
59.550000000000004 28
59.56 109
59.57 109
59.58 41
59.589999999999996 41
59.599999999999994 42
59.61 42
59.62 42
59.63 42
59.64 53
59.650000000000006 45
59.660000000000004 45
59.67 34
59.68 34
59.69 34
59.699999999999996 34
59.709999999999994 34
59.71999999999999 34
59.730000000000004 34
59.74 34
59.75 34
59.760000000000005 34
59.77 34
59.78 34
59.79 34
59.8 34
59.809999999999995 34
59.81999999999999 34
59.830000000000005 34
59.84 34
59.85 34
59.86 34
59.87 34
59.88 34
59.89 34
59.9 34
59.91 34
59.919999999999995 34
59.93000000000001 34
59.940000000000005 34
59.95 34
59.96 34
59.97 34
59.98 34
59.989999999999995 34
60.0 29
60.01 29
60.019999999999996 29
60.03000000000001 29
60.040000000000006 29
60.050000000000004 29
60.06 29
60.07 29
60.08 29
60.089999999999996 29
60.099999999999994 29
60.11 29
60.12 29
60.13 29
60.14 29
60.150000000000006 29
60.160000000000004 29
60.17 29
60.18 29
60.19 29
60.199999999999996 29
60.209999999999994 29
60.22 29
60.230000000000004 29
60.24 29
60.25 29
60.260000000000005 29
60.27 29
60.28 29
60.29 29
60.3 29
60.309999999999995 29
60.31999999999999 29
60.330000000000005 29
60.34 29
60.35 19
60.36 19
60.370000000000005 19
60.38 19
60.39 19
60.4 19
60.41 19
60.419999999999995 19
60.43000000000001 19
60.440000000000005 19
60.45 19
60.46 19
60.47 19
60.48 19
60.49 19
60.5 42
60.51 42
60.519999999999996 42
60.529999999999994 42
60.540000000000006 42
60.550000000000004 42
60.56 27
60.57 27
60.58 27
60.589999999999996 27
60.599999999999994 27
60.61 27
60.62 27
60.629999999999995 27
60.64000000000001 27
60.650000000000006 27
60.660000000000004 27
60.67 42
60.68 42
60.69 42
60.699999999999996 42
60.709999999999994 42
60.72 42
60.73 42
60.74 42
60.75 42
60.760000000000005 42
60.77 42
60.78 27
60.79 27
60.8 27
60.809999999999995 27
60.81999999999999 27
60.83 27
60.84 27
60.85 27
60.86 27
60.870000000000005 27
60.88 27
60.89 27
60.9 27
60.91 27
60.919999999999995 27
60.92999999999999 27
60.940000000000005 27
60.95 27
60.96 27
60.97 46
60.980000000000004 46
60.99 46
61.0 22
61.01 22
61.019999999999996 22
61.029999999999994 22
61.040000000000006 22
61.050000000000004 22
61.06 22
61.07 22
61.08 22
61.089999999999996 22
61.1 22
61.11 22
61.12 22
61.129999999999995 22
61.14000000000001 22
61.150000000000006 22
61.160000000000004 22
61.17 34
61.18 34
61.19 34
61.199999999999996 34
61.209999999999994 34
61.22 34
61.23 34
61.24 34
61.25000000000001 34
61.260000000000005 34
61.27 34
61.28 34
61.29 34
61.3 34
61.309999999999995 34
61.31999999999999 34
61.33 34
61.34 45
61.35 45
61.36 53
61.370000000000005 53
61.38 61
61.39 61
61.4 69
61.41 69
61.419999999999995 77
61.42999999999999 77
61.440000000000005 77
61.45 85
61.46 85
61.47 93
61.480000000000004 93
61.49 93
61.5 50
61.51 50
61.519999999999996 42
61.529999999999994 42
61.540000000000006 42
61.550000000000004 42
61.56 42
61.57 42
61.58 42
61.59 37
61.6 37
61.61 37
61.62 37
61.629999999999995 37
61.64000000000001 37
61.650000000000006 37
61.660000000000004 37
61.67 45
61.68 45
61.69 53
61.699999999999996 53
61.71 61
61.72 61
61.73 69
61.74000000000001 69
61.75000000000001 77
61.760000000000005 77
61.77 77
61.78 85
61.79 85
61.8 93
61.809999999999995 93
61.81999999999999 93
61.83 101
61.839999999999996 101
61.85 101
61.86000000000001 109
61.870000000000005 109
61.88 109
61.89 27
61.9 27
61.91 27
61.919999999999995 27
61.92999999999999 27
61.94 27
61.95 27
61.96 27
61.97 27
61.980000000000004 27
61.99 27
62.0 29
62.01 29
62.019999999999996 29
62.029999999999994 29
62.03999999999999 29
62.050000000000004 29
62.06 29
62.07 29
62.08 29
62.09 29
62.1 29
62.11 29
62.12 29
62.129999999999995 29
62.13999999999999 29
62.150000000000006 29
62.160000000000004 29
62.17 29
62.18 29
62.19 29
62.2 29
62.21 29
62.22 29
62.23 29
62.239999999999995 29
62.25000000000001 29
62.260000000000005 29
62.27 29
62.28 29
62.29 29
62.3 29
62.309999999999995 29
62.32 29
62.33 29
62.339999999999996 29
62.35000000000001 29
62.36000000000001 29
62.370000000000005 29
62.38 29
62.39 29
62.4 29
62.41 29
62.419999999999995 29
62.42999999999999 29
62.44 29
62.45 29
62.46 29
62.470000000000006 29
62.480000000000004 29
62.49 29
62.5 22
62.51 22
62.519999999999996 22
62.529999999999994 22
62.53999999999999 22
62.550000000000004 22
62.56 22
62.57 22
62.58 22
62.59 22
62.6 22
62.61 22
62.62 22
62.629999999999995 22
62.63999999999999 22
62.650000000000006 22
62.660000000000004 22
62.67 93
62.68 93
62.69 101
62.7 101
62.71 101
62.72 109
62.73 58
62.739999999999995 50
62.75000000000001 50
62.760000000000005 50
62.77 50
62.78 50
62.79 50
62.8 50
62.81 50
62.82 50
62.83 50
62.839999999999996 50
62.85000000000001 35
62.86000000000001 50
62.870000000000005 50
62.88 50
62.89 50
62.9 50
62.91 50
62.919999999999995 50
62.93 35
62.94 51
62.95 50
62.96000000000001 77
62.970000000000006 77
62.980000000000004 50
62.99 50
63.0 29
63.01 29
63.019999999999996 29
63.029999999999994 29
63.03999999999999 29
63.05 29
63.06 29
63.07 29
63.080000000000005 29
63.09 29
63.1 29
63.11 29
63.12 29
63.129999999999995 29
63.13999999999999 29
63.14999999999999 29
63.160000000000004 29
63.17 29
63.18 29
63.19 29
63.2 29
63.21 29
63.22 29
63.23 29
63.239999999999995 29
63.24999999999999 29
63.260000000000005 29
63.27 29
63.28 29
63.29 29
63.3 29
63.31 29
63.32 29
63.33 29
63.339999999999996 14
63.349999999999994 14
63.36000000000001 14
63.370000000000005 14
63.38 14
63.39 14
63.4 14
63.41 14
63.42 14
63.43 14
63.44 14
63.449999999999996 14
63.46000000000001 14
63.470000000000006 14
63.480000000000004 14
63.49 14
63.5 29
63.51 29
63.519999999999996 29
63.529999999999994 29
63.54 29
63.55 29
63.56 29
63.57000000000001 29
63.580000000000005 29
63.59 29
63.6 29
63.61 29
63.62 29
63.629999999999995 29
63.63999999999999 29
63.64999999999999 29
63.660000000000004 29
63.67 14
63.68 14
63.690000000000005 14
63.7 14
63.71 14
63.72 14
63.73 14
63.739999999999995 14
63.74999999999999 14
63.760000000000005 14
63.77 14
63.78 14
63.79 14
63.8 14
63.81 14
63.82 14
63.83 14
63.839999999999996 14
63.849999999999994 14
63.86000000000001 14
63.870000000000005 14
63.88 14
63.89 14
63.9 14
63.91 14
63.92 14
63.93 14
63.94 14
63.949999999999996 14
63.96000000000001 14
63.970000000000006 14
63.980000000000004 14
63.99 14
64.0 26
64.00999999999999 26
64.02 26
64.03 26
64.03999999999999 26
64.05 26
64.06 26
64.07000000000001 26
64.08000000000001 26
64.09 26
64.1 26
64.11 26
64.12 26
64.13 26
64.13999999999999 26
64.15 26
64.16 26
64.17 26
64.18 26
64.19 26
64.2 26
64.21000000000001 26
64.22 26
64.22999999999999 26
64.24 26
64.25 26
64.25999999999999 26
64.27000000000001 26
64.28 26
64.28999999999999 26
64.30000000000001 26
64.31 26
64.32 26
64.33 26
64.34 26
64.35 26
64.35999999999999 26
64.37 26
64.38 26
64.39 26
64.4 26
64.41 26
64.42 26
64.43 26
64.44 26
64.44999999999999 26
64.46 26
64.47 26
64.48 26
64.49000000000001 26
64.5 37
64.51 37
64.52 37
64.53 37
64.53999999999999 37
64.55 37
64.55999999999999 30
64.57000000000001 30
64.58 30
64.59 30
64.6 30
64.61 30
64.62 35
64.63 44
64.64 58
64.64999999999999 56
64.66 51
64.67 50
64.68 96
64.69 58
64.7 50
64.71 50
64.72 50
64.73 50
64.74 50
64.75 35
64.75999999999999 35
64.77000000000001 35
64.78 30
64.79 30
64.8 30
64.81 30
64.82 30
64.83 30
64.84 35
64.85 44
64.86 58
64.87 142
64.88000000000001 53
64.89 44
64.9 58
64.91 64
64.92 51
64.92999999999999 37
64.94 37
64.95 37
64.96 37
64.97 37
64.98 37
64.99000000000001 37
65.0 32
65.01 32
65.02 32
65.03 32
65.03999999999999 32
65.05 32
65.06 32
65.07000000000001 32
65.08 32
65.09 32
65.10000000000001 32
65.11 32
65.12 61
65.13 61
65.14 69
65.14999999999999 45
65.16 45
65.17 45
65.18 45
65.19 45
65.2 45
65.21000000000001 38
65.22 38
65.23 38
65.24 38
65.25 38
65.25999999999999 38
65.27000000000001 43
65.28 52
65.29 66
65.3 150
65.31 61
65.32 58
65.33 43
65.34 37
65.35 37
65.36 50
65.37 123
65.38000000000001 77
65.39 64
65.4 44
65.41 59
65.42 96
65.42999999999999 37
65.44 37
65.45 37
65.46 37
65.47 37
65.48 37
65.49000000000001 37
65.5 34
65.51 34
65.52 37
65.53 37
65.53999999999999 37
65.55 37
65.56 37
65.57 34
65.58 34
65.59 34
65.60000000000001 34
65.61 34
65.62 34
65.63 34
65.64 34
65.64999999999999 34
65.66 34
65.66999999999999 37
65.68 37
65.69 37
65.7 131
65.71000000000001 77
65.72 64
65.73 57
65.74 59
65.75 96
65.75999999999999 37
65.77 37
65.78 37
65.79 37
65.8 37
65.81 37
65.82 37
65.83 37
65.84 37
65.85 22
65.86 22
65.86999999999999 22
65.88000000000001 22
65.89 66
65.9 61
65.91 61
65.92 69
65.92999999999999 45
65.94 45
65.95 45
65.96 45
65.97 45
65.98 45
65.99000000000001 38
66.0 34
66.01 34
66.02 34
66.03 34
66.03999999999999 24
66.05 24
66.06 24
66.07 24
66.08 24
66.09 24
66.10000000000001 24
66.11 24
66.12 24
66.13 24
66.14 24
66.14999999999999 24
66.16 24
66.17 24
66.18 24
66.19 24
66.2 24
66.21000000000001 24
66.22 24
66.23 39
66.24 39
66.25 39
66.25999999999999 39
66.27 39
66.28 39
66.29 39
66.3 39
66.31 39
66.32000000000001 39
66.33 39
66.34 39
66.35 39
66.36 39
66.36999999999999 39
66.38000000000001 39
66.39 39
66.4 39
66.41 39
66.42 39
66.43 39
66.44 39
66.45 39
66.46 39
66.47 39
66.48 39
66.49000000000001 39
66.5 42
66.51 42
66.52 42
66.53 42
66.53999999999999 42
66.55 42
66.56 42
66.57 42
66.58000000000001 42
66.59 42
66.60000000000001 42
66.61 42
66.62 42
66.63 34
66.64 34
66.64999999999999 34
66.66 34
66.67 45
66.68 45
66.69 45
66.7 38
66.71000000000001 98
66.72 90
66.73 90
66.74 82
66.75 82
66.75999999999999 82
66.77 74
66.78 61
66.79 61
66.8 66
66.81 66
66.82000000000001 66
66.83 77
66.84 93
66.85 66
66.86 98
66.86999999999999 90
66.88 90
66.89 82
66.9 82
66.91 74
66.92 74
66.93 66
66.94 66
66.95 58
66.96 58
66.97 50
66.97999999999999 50
66.99000000000001 42
67.0 45
67.01 45
67.02 45
67.03 45
67.03999999999999 25
67.05 25
67.06 25
67.07 25
67.08 106
67.09 98
67.10000000000001 38
67.11 38
67.12 45
67.13 45
67.14 67
67.14999999999999 45
67.16 45
67.17 45
67.17999999999999 45
67.19 45
67.2 45
67.21000000000001 45
67.22 45
67.23 45
67.24 30
67.25 30
67.25999999999999 30
67.27 30
67.28 30
67.29 69
67.3 69
67.31 69
67.32000000000001 53
67.33 53
67.34 39
67.35 39
67.36 39
67.36999999999999 39
67.38 39
67.39 42
67.4 42
67.41 42
67.42 42
67.43 53
67.44 53
67.45 53
67.46 46
67.47 106
67.47999999999999 98
67.49000000000001 98
67.5 67
67.51 45
67.52 45
67.53 45
67.54 45
67.55 45
67.56 45
67.57 45
67.58 45
67.59 45
67.60000000000001 25
67.61 25
67.62 25
67.63 106
67.64 106
67.65 38
67.66 38
67.67 39
67.67999999999999 39
67.69000000000001 39
67.7 39
67.71000000000001 39
67.72 50
67.73 42
67.74 42
67.75 42
67.75999999999999 53
67.77 53
67.78 53
67.79 53
67.80000000000001 106
67.81 106
67.82000000000001 98
67.83 98
67.84 90
67.85 45
67.86 42
67.86999999999999 42
67.88 42
67.89 42
67.9 42
67.91 45
67.92 45
67.93 30
67.94 53
67.95 53
67.96 53
67.97 46
67.97999999999999 106
67.99000000000001 98
68.0 43
68.01 43
68.02 43
68.03 43
68.04 43
68.05 43
68.06 43
68.07 43
68.08 43
68.08999999999999 43
68.10000000000001 43
68.11 43
68.12 43
68.13 43
68.14 43
68.15 43
68.16 43
68.17 43
68.17999999999999 43
68.19 43
68.2 43
68.21000000000001 43
68.22 43
68.23 43
68.24 43
68.25 43
68.25999999999999 43
68.27 43
68.28 43
68.28999999999999 43
68.30000000000001 43
68.31 43
68.32000000000001 43
68.33 43
68.34 43
68.35 43
68.36 43
68.36999999999999 43
68.38 43
68.39 43
68.4 43
68.41 43
68.42 43
68.43 43
68.44 43
68.45 31
68.46 31
68.47 31
68.47999999999999 31
68.49 31
68.5 42
68.51 53
68.52 53
68.53 53
68.54 106
68.55 106
68.56 39
68.57 39
68.58 39
68.58999999999999 39
68.60000000000001 39
68.61 39
68.62 39
68.63 39
68.64 39
68.65 39
68.66 39
68.67 39
68.67999999999999 39
68.69 39
68.7 39
68.71000000000001 39
68.72 39
68.73 39
68.74 39
68.75 39
68.76 39
68.77 39
68.78 39
68.78999999999999 39
68.80000000000001 39
68.81 39
68.82000000000001 39
68.83 39
68.84 39
68.85 39
68.86 39
68.87 39
68.88 39
68.89 39
68.9 39
68.91000000000001 39
68.92 39
68.93 39
68.94 39
68.95 39
68.96 39
68.97 39
68.97999999999999 39
68.99 39
69.0 24
69.01 24
69.02000000000001 24
69.03 24
69.04 24
69.05 24
69.06 24
69.07 24
69.08 24
69.08999999999999 24
69.10000000000001 24
69.11 24
69.12 24
69.13 24
69.14 24
69.15 24
69.16 24
69.17 24
69.17999999999999 24
69.19 24
69.2 24
69.21000000000001 43
69.22 43
69.23 43
69.24 43
69.25 43
69.26 43
69.27 43
69.28 43
69.28999999999999 43
69.3 43
69.31 43
69.32000000000001 43
69.33 43
69.34 39
69.35 39
69.36 39
69.37 39
69.38 39
69.39 39
69.39999999999999 39
69.41000000000001 34
69.42 34
69.43 34
69.44 34
69.45 34
69.46 34
69.47 34
69.47999999999999 34
69.49 34
69.5 42
69.51 42
69.52000000000001 47
69.53 47
69.54 47
69.55 47
69.56 58
69.57 50
69.58 50
69.58999999999999 50
69.6 50
69.61 61
69.62 33
69.63 114
69.64 114
69.65 46
69.66 46
69.67 39
69.67999999999999 39
69.69 39
69.69999999999999 39
69.71000000000001 39
69.72 39
69.73 39
69.74 39
69.75 34
69.76 34
69.77 34
69.78 34
69.78999999999999 34
69.8 34
69.81 34
69.82000000000001 34
69.83 34
69.84 34
69.85 34
69.86 34
69.87 34
69.88 34
69.89 39
69.89999999999999 39
69.91000000000001 39
69.92 39
69.93 39
69.94 39
69.95 39
69.96 39
69.97 39
69.98 39
69.99 39
70.0 82
70.01 90
70.02000000000001 90
70.03 90
70.04 98
70.05 98
70.06 98
70.07 106
70.08 55
70.09 55
70.1 47
70.11 47
70.12 47
70.13000000000001 47
70.14 47
70.15 47
70.16 47
70.17 47
70.17999999999999 42
70.19 42
70.19999999999999 42
70.21000000000001 42
70.22 42
70.23 42
70.24000000000001 42
70.25 42
70.26 42
70.27 42
70.28 50
70.28999999999999 50
70.3 58
70.31 58
70.32000000000001 66
70.33 66
70.34 66
70.35 74
70.36 74
70.37 74
70.38 82
70.39 82
70.39999999999999 90
70.41000000000001 90
70.42 90
70.43 98
70.44 98
70.45 98
70.46 106
70.47 106
70.48 106
70.49 106
70.5 24
70.50999999999999 24
70.52000000000001 24
70.53 24
70.54 24
70.55 24
70.56 24
70.57 24
70.58 24
70.59 24
70.6 24
70.61 24
70.62 24
70.63000000000001 24
70.64 24
70.65 24
70.66 24
70.67 24
70.67999999999999 24
70.69 24
70.69999999999999 24
70.71 24
70.72 24
70.73 24
70.74000000000001 24
70.75 24
70.76 24
70.77 24
70.78 47
70.78999999999999 47
70.8 47
70.80999999999999 48
70.82000000000001 48
70.83 48
70.84 53
70.85 33
70.86 53
70.87 69
70.88 66
70.89 72
70.89999999999999 69
70.91 48
70.92 48
70.93 48
70.94 53
70.95 33
70.96 33
70.97 47
70.98 47
70.99 47
71.0 50
71.00999999999999 50
71.02000000000001 58
71.03 58
71.04 66
71.05 66
71.06 74
71.07 74
71.08 74
71.09 82
71.1 82
71.11 82
71.12 90
71.13000000000001 90
71.14 90
71.15 98
71.16 98
71.17 98
71.17999999999999 106
71.19 55
71.2 55
71.21 47
71.22 47
71.23 47
71.24000000000001 47
71.25 47
71.26 47
71.27 47
71.28 47
71.28999999999999 42
71.3 42
71.31 42
71.32000000000001 42
71.33 42
71.34 34
71.35000000000001 34
71.36 34
71.37 34
71.38 34
71.39 34
71.39999999999999 34
71.41 34
71.42 34
71.43 34
71.44 19
71.45 19
71.46000000000001 19
71.47 19
71.48 19
71.49 19
71.5 39
71.50999999999999 39
71.52000000000001 39
71.53 39
71.54 39
71.55 50
71.56 50
71.57 58
71.58 58
71.59 66
71.6 66
71.61 66
71.62 74
71.63000000000001 74
71.64 74
71.65 82
71.66 82
71.67 34
71.67999999999999 34
71.69 34
71.7 34
71.71 34
71.72 34
71.73 34
71.74000000000001 34
71.75 34
71.76 34
71.77 19
71.78 19
71.78999999999999 19
71.8 19
71.81 19
71.82 19
71.83 19
71.84 19
71.85000000000001 19
71.86 19
71.87 19
71.88 19
71.89 19
71.89999999999999 19
71.91 19
71.91999999999999 19
71.93 19
71.94 19
71.95 19
71.96000000000001 19
71.97 19
71.98 19
71.99 19
72.0 26
72.00999999999999 26
72.02 26
72.03 26
72.04 26
72.05 26
72.06 26
72.07 26
72.08 26
72.09 26
72.1 26
72.11 26
72.11999999999999 26
72.13000000000001 26
72.14 26
72.15 26
72.16 26
72.17 26
72.17999999999999 26
72.19 26
72.2 26
72.21 26
72.22 26
72.23 26
72.24000000000001 26
72.25 26
72.26 26
72.27 26
72.28 26
72.28999999999999 26
72.3 26
72.31 26
72.32 26
72.33 26
72.34 26
72.35000000000001 26
72.36 26
72.37 26
72.38 26
72.39 26
72.39999999999999 26
72.41 26
72.42 26
72.43 26
72.44 26
72.45 26
72.46000000000001 26
72.47 26
72.48 26
72.49 26
72.5 19
72.50999999999999 19
72.52 19
72.53 19
72.54 19
72.55 19
72.56 34
72.57000000000001 34
72.58 34
72.59 34
72.6 34
72.61 34
72.61999999999999 34
72.63000000000001 34
72.64 34
72.65 34
72.66 34
72.67 55
72.68 50
72.69 50
72.7 50
72.71 58
72.72 58
72.73 66
72.74000000000001 66
72.75 66
72.76 74
72.77 74
72.78 34
72.78999999999999 34
72.8 34
72.81 34
72.82 34
72.83000000000001 34
72.84 34
72.85000000000001 34
72.86 34
72.87 34
72.88 34
72.89 34
72.89999999999999 34
72.91 34
72.92 34
72.93 47
72.94 47
72.95 47
72.96000000000001 32
72.97 32
72.98 32
72.99 32
73.0 19
73.00999999999999 19
73.02 19
73.03 19
73.04 19
73.05 19
73.06 19
73.07000000000001 19
73.08 19
73.09 19
73.1 19
73.11 19
73.11999999999999 31
73.13 31
73.14 31
73.15 31
73.16 31
73.17 31
73.18 31
73.19 31
73.2 31
73.21 31
73.22 31
73.22999999999999 31
73.24000000000001 31
73.25 31
73.26 31
73.27 31
73.28 31
73.28999999999999 31
73.3 31
73.31 31
73.32 31
73.33 31
73.34 34
73.35000000000001 34
73.36 34
73.37 34
73.38 34
73.39 34
73.39999999999999 34
73.41 34
73.42 34
73.42999999999999 34
73.44 34
73.45 34
73.46000000000001 34
73.47 34
73.48 34
73.49 34
73.5 27
73.50999999999999 27
73.52 27
73.53 27
73.54 27
73.55 27
73.56 27
73.57000000000001 32
73.58 41
73.59 55
73.6 55
73.61 73
73.61999999999999 48
73.63 41
73.64 55
73.65 61
73.66 48
73.67 34
73.68 34
73.69 34
73.7 34
73.71 34
73.72 34
73.72999999999999 34
73.74000000000001 34
73.75 34
73.76 34
73.77 34
73.78 34
73.79 34
73.8 34
73.81 34
73.82 34
73.83 34
73.84 34
73.85000000000001 34
73.86 34
73.87 34
73.88 34
73.89 31
73.9 31
73.91 31
73.92 31
73.92999999999999 31
73.94000000000001 31
73.95 31
73.96000000000001 31
73.97 31
73.98 31
73.99 31
74.0 21
74.00999999999999 21
74.02 21
74.03 21
74.04 21
74.05000000000001 21
74.06 21
74.07000000000001 21
74.08 21
74.09 21
74.1 21
74.11 21
74.11999999999999 21
74.13 21
74.14 21
74.15 21
74.16 21
74.17 21
74.18 21
74.19 21
74.2 21
74.21 21
74.22 21
74.22999999999999 21
74.24000000000001 21
74.25 21
74.26 21
74.27 21
74.28 21
74.29 21
74.3 21
74.31 21
74.32 21
74.33 21
74.33999999999999 21
74.35000000000001 21
74.36 21
74.37 21
74.38 21
74.39 21
74.4 21
74.41 21
74.42 21
74.42999999999999 21
74.44 21
74.45 21
74.46000000000001 14
74.47 14
74.48 14
74.49 14
74.5 21
74.50999999999999 21
74.52 21
74.53 21
74.53999999999999 21
74.55000000000001 21
74.56 21
74.57000000000001 21
74.58 21
74.59 21
74.6 21
74.61 21
74.61999999999999 21
74.63 21
74.64 21
74.65 21
74.66 21
74.67 19
74.68 19
74.69 19
74.7 19
74.71 34
74.72 34
74.72999999999999 34
74.74 34
74.75 34
74.76 34
74.77 34
74.78 47
74.79 90
74.8 74
74.81 61
74.82 54
74.83 41
74.83999999999999 55
74.85000000000001 56
74.86 34
74.87 34
74.88 34
74.89 34
74.9 34
74.91 34
74.92 34
74.92999999999999 34
74.94 34
74.95 34
74.96000000000001 19
74.97 19
74.98 19
74.99 19
75.0 63
75.01 58
75.02 58
75.03 58
75.03999999999999 42
75.05000000000001 42
75.06 42
75.07000000000001 42
75.08 42
75.09 42
75.1 42
75.11 35
75.12 35
75.13 35
75.14 35
75.15 35
75.16000000000001 35
75.17 35
75.18 40
75.19 49
75.2 63
75.21 69
75.22 58
75.22999999999999 56
75.24 55
75.25 101
75.26 82
75.27000000000001 63
75.28 55
75.29 55
75.3 55
75.31 55
75.32 55
75.33 40
75.33999999999999 95
75.35000000000001 87
75.36 87
75.37 87
75.38 79
75.39 79
75.4 71
75.41 71
75.42 63
75.42999999999999 63
75.44 63
75.45 55
75.46000000000001 55
75.47 47
75.48 47
75.49 39
75.5 63
75.51 63
75.52 63
75.53 74
75.53999999999999 90
75.55 63
75.56 63
75.57000000000001 58
75.58 58
75.59 66
75.6 42
75.61 42
75.62 42
75.63 42
75.64 42
75.64999999999999 42
75.66000000000001 35
75.67 95
75.68 95
75.69 87
75.7 87
75.71 79
75.72 79
75.72999999999999 79
75.74 71
75.75 71
75.76 63
75.77000000000001 63
75.78 55
75.79 55
75.8 47
75.81 47
75.82 39
75.83 39
75.83999999999999 39
75.85 39
75.86 39
75.87 29
75.88 29
75.89 29
75.9 29
75.91 29
75.92 29
75.92999999999999 29
75.94 29
75.94999999999999 29
75.96000000000001 29
75.97 29
75.98 29
75.99 29
76.0 36
76.01 36
76.02 36
76.03 36
76.03999999999999 36
76.05 36
76.06 36
76.07000000000001 36
76.08 36
76.09 36
76.1 36
76.11 36
76.12 36
76.13 36
76.14 36
76.14999999999999 29
76.16000000000001 29
76.17 29
76.18 29
76.19 29
76.2 29
76.21 29
76.22 29
76.23 29
76.24 29
76.25 29
76.26 29
76.27000000000001 29
76.28 29
76.29 29
76.3 29
76.31 29
76.32 29
76.33 29
76.34 29
76.35 29
76.36 29
76.37 29
76.38000000000001 29
76.39 29
76.4 48
76.41 48
76.42 48
76.42999999999999 48
76.44 48
76.44999999999999 48
76.46000000000001 48
76.47 48
76.48 48
76.49000000000001 48
76.5 42
76.51 42
76.52 42
76.53 42
76.53999999999999 42
76.55 42
76.56 101
76.57000000000001 42
76.58 42
76.59 42
76.6 42
76.61 42
76.62 42
76.63 42
76.64 42
76.64999999999999 42
76.66000000000001 42
76.67 22
76.68 22
76.69 22
76.7 22
76.71 103
76.72 103
76.73 35
76.74 35
76.75 35
76.75999999999999 42
76.77000000000001 42
76.78 64
76.79 42
76.8 42
76.81 42
76.82 42
76.83 42
76.84 42
76.85 42
76.86 42
76.87 42
76.88000000000001 42
76.89 42
76.9 27
76.91 27
76.92 27
76.92999999999999 27
76.94 27
76.94999999999999 66
76.96 66
76.97 66
76.98 74
76.99000000000001 50
77.0 36
77.01 36
77.02 36
77.03 36
77.03999999999999 36
77.05 36
77.05999999999999 36
77.07000000000001 36
77.08 36
77.09 36
77.1 36
77.11 36
77.12 36
77.13 36
77.14 36
77.14999999999999 36
77.16 36
77.17 36
77.18 36
77.19 36
77.2 36
77.21 36
77.22 36
77.23 36
77.24 36
77.25 36
77.25999999999999 36
77.27000000000001 36
77.28 36
77.29 36
77.3 36
77.31 36
77.32 36
77.33 36
77.34 24
77.35 24
77.36 24
77.37 24
77.38000000000001 36
77.39 36
77.4 36
77.41 36
77.42 36
77.42999999999999 36
77.44 36
77.45 36
77.46 36
77.47 36
77.48 36
77.49000000000001 36
77.5 49
77.51 64
77.52 39
77.53 39
77.53999999999999 39
77.55 39
77.56 39
77.57000000000001 29
77.58 29
77.59 29
77.60000000000001 29
77.61 29
77.62 29
77.63 29
77.64 29
77.64999999999999 29
77.66 29
77.67 24
77.68 24
77.69 24
77.7 24
77.71000000000001 36
77.72 36
77.73 36
77.74 36
77.75 36
77.75999999999999 36
77.77000000000001 36
77.78 36
77.79 36
77.8 36
77.81 36
77.82 36
77.83 36
77.84 36
77.85 36
77.86 36
77.87 36
77.88000000000001 36
77.89 47
77.9 39
77.91 39
77.92 39
77.92999999999999 39
77.94 50
77.95 50
77.96 50
77.97 50
77.98 43
77.99000000000001 103
78.0 36
78.01 36
78.02 36
78.03 36
78.03999999999999 36
78.05 36
78.06 36
78.07 36
78.08 36
78.09 36
78.10000000000001 36
78.11 36
78.12 36
78.13 36
78.14 36
78.14999999999999 36
78.16 36
78.16999999999999 36
78.18 36
78.19 36
78.2 36
78.21000000000001 36
78.22 36
78.23 36
78.24 36
78.25 36
78.25999999999999 36
78.27 36
78.28 36
78.29 36
78.3 36
78.31 36
78.32 36
78.33 36
78.34 36
78.35 36
78.36 36
78.36999999999999 36
78.38000000000001 29
78.39 29
78.4 29
78.41 29
78.42 29
78.42999999999999 29
78.44 29
78.45 29
78.46 29
78.47 29
78.48 29
78.49000000000001 29
78.5 58
78.51 58
78.52 58
78.53 58
78.53999999999999 111
78.55 111
78.56 103
78.57 103
78.58 103
78.59 95
78.60000000000001 50
78.61 47
78.62 47
78.63 47
78.64 47
78.64999999999999 47
78.66 47
78.67 44
78.68 44
78.69 44
78.7 44
78.71000000000001 44
78.72 47
78.73 47
78.74 47
78.75 47
78.75999999999999 47
78.77 58
78.78 30
78.79 111
78.8 111
78.81 103
78.82000000000001 43
78.83 43
78.84 50
78.85 50
78.86 77
78.86999999999999 66
78.88000000000001 66
78.89 77
78.9 71
78.91 39
78.92 39
78.93 39
78.94 66
78.95 66
78.96 71
78.97 71
78.98 71
78.99000000000001 71
79.0 36
79.01 36
79.02 36
79.03 36
79.03999999999999 36
79.05 36
79.06 36
79.07 36
79.08000000000001 36
79.09 36
79.10000000000001 36
79.11 36
79.12 36
79.13 36
79.14 36
79.14999999999999 36
79.16 36
79.17 36
79.18 36
79.19 36
79.2 36
79.21000000000001 36
79.22 36
79.23 36
79.24 36
79.25 36
79.25999999999999 36
79.27 36
79.28 36
79.29 36
79.3 36
79.31 36
79.32000000000001 36
79.33 36
79.34 31
79.35 31
79.36 31
79.36999999999999 31
79.38 31
79.39 31
79.4 31
79.41 31
79.42 31
79.43 31
79.44 31
79.45 31
79.46 31
79.47 31
79.47999999999999 31
79.49000000000001 31
79.5 36
79.51 36
79.52 36
79.53 36
79.53999999999999 36
79.55 36
79.56 36
79.57 36
79.58 36
79.59 36
79.60000000000001 36
79.61 36
79.62 36
79.63 36
79.64 36
79.64999999999999 36
79.66 36
79.67 31
79.67999999999999 31
79.69 31
79.7 31
79.71000000000001 31
79.72 31
79.73 31
79.74 31
79.75 31
79.75999999999999 31
79.77 31
79.78 31
79.79 31
79.8 31
79.81 31
79.82000000000001 31
79.83 31
79.84 31
79.85 31
79.86 31
79.86999999999999 31
79.88 31
79.89 31
79.9 31
79.91 31
79.92 31
79.93 31
79.94 31
79.95 31
79.96 31
79.97 31
79.97999999999999 31
79.99000000000001 31
80.0 21
80.01 21
80.02 21
80.03 21
80.04 21
80.05 21
80.06 21
80.07 21
80.08 21
80.09 21
80.10000000000001 21
80.11 21
80.12 21
80.13 21
80.14 21
80.15 21
80.16 21
80.17 21
80.17999999999999 21
80.19000000000001 21
80.2 21
80.21000000000001 21
80.22 21
80.23 21
80.24 21
80.25 21
80.25999999999999 21
80.27 21
80.28 21
80.29 21
80.30000000000001 21
80.31 21
80.32000000000001 21
80.33 21
80.34 21
80.35 21
80.36 21
80.36999999999999 21
80.38 21
80.39 21
80.4 21
80.41 21
80.42 21
80.43 21
80.44 21
80.45 21
80.46 21
80.47 21
80.47999999999999 21
80.49000000000001 21
80.5 29
80.51 29
80.52 29
80.53 29
80.54 29
80.55 29
80.56 44
80.57 44
80.58 44
80.58999999999999 44
80.60000000000001 44
80.61 44
80.62 44
80.63 44
80.64 44
80.65 44
80.66 44
80.67 44
80.67999999999999 43
80.69 47
80.7 47
80.71000000000001 37
80.72 117
80.73 63
80.74 47
80.75 47
80.75999999999999 37
80.77 37
80.78 44
80.78999999999999 44
80.80000000000001 44
80.81 44
80.82000000000001 44
80.83 44
80.84 44
80.85 44
80.86 44
80.86999999999999 44
80.88 44
80.89 44
80.9 44
80.91 44
80.92 44
80.93 29
80.94 29
80.95 29
80.96 29
80.97 29
80.97999999999999 29
80.99 29
81.0 36
81.01 36
81.02 36
81.03 36
81.04 36
81.05 36
81.06 36
81.07 36
81.08 36
81.08999999999999 36
81.10000000000001 36
81.11 36
81.12 47
81.13 47
81.14 55
81.15 55
81.16 55
81.17 63
81.17999999999999 63
81.19 63
81.2 71
81.21000000000001 71
81.22 71
81.23 79
81.24 79
81.25 79
81.26 87
81.27 87
81.28 87
81.28999999999999 95
81.30000000000001 95
81.31 95
81.32000000000001 95
81.33 103
81.34 52
81.35 52
81.36 44
81.37 44
81.38 44
81.39 44
81.4 44
81.41000000000001 44
81.42 44
81.43 44
81.44 44
81.45 39
81.46 39
81.47 39
81.47999999999999 39
81.49 39
81.5 85
81.51 85
81.52000000000001 62
81.53 58
81.54 66
81.55 48
81.56 37
81.57 47
81.58 47
81.58999999999999 74
81.60000000000001 85
81.61 85
81.62 62
81.63 35
81.64 47
81.65 37
81.66 50
81.67 52
81.67999999999999 52
81.69 52
81.7 44
81.71000000000001 44
81.72 44
81.73 44
81.74 44
81.75 44
81.76 44
81.77 44
81.78 39
81.78999999999999 39
81.8 39
81.81 39
81.82000000000001 39
81.83 39
81.84 39
81.85 39
81.86 39
81.87 39
81.88 39
81.89 47
81.89999999999999 47
81.91000000000001 47
81.92 55
81.93 55
81.94 55
81.95 63
81.96 63
81.97 71
81.97999999999999 71
81.99 71
82.0 31
82.01 31
82.02000000000001 31
82.03 31
82.04 31
82.05 31
82.06 31
82.07 31
82.08 31
82.08999999999999 31
82.1 21
82.11 21
82.12 21
82.13 21
82.14 21
82.15 21
82.16 21
82.17 21
82.17999999999999 21
82.19 21
82.19999999999999 21
82.21000000000001 21
82.22 21
82.23 16
82.24 16
82.25 16
82.26 16
82.27 16
82.28 16
82.28999999999999 16
82.3 16
82.31 16
82.32000000000001 16
82.33 16
82.34 16
82.35 16
82.36 16
82.37 16
82.38 16
82.39 16
82.39999999999999 16
82.41000000000001 16
82.42 16
82.43 16
82.44 16
82.45 16
82.46 16
82.47 16
82.48 16
82.49 16
82.5 31
82.51 31
82.52000000000001 31
82.53 31
82.54 31
82.55 31
82.56 31
82.57 31
82.58 31
82.59 31
82.6 31
82.61 31
82.62 31
82.63000000000001 31
82.64 31
82.65 31
82.66 31
82.67 44
82.67999999999999 44
82.69 44
82.69999999999999 44
82.71000000000001 29
82.72 29
82.73 29
82.74000000000001 29
82.75 29
82.76 29
82.77 29
82.78 74
82.78999999999999 45
82.8 45
82.81 64
82.82000000000001 44
82.83 44
82.84 44
82.85 44
82.86 29
82.87 29
82.88 29
82.89 29
82.89999999999999 29
82.91000000000001 29
82.92 29
82.93 29
82.94 29
82.95 29
82.96 29
82.97 29
82.98 29
82.99 29
83.0 52
83.00999999999999 52
83.02000000000001 52
83.03 52
83.04 52
83.05 52
83.06 52
83.07 52
83.08 52
83.09 52
83.1 52
83.11 52
83.12 52
83.13000000000001 37
83.14 52
83.15 52
83.16 52
83.17 52
83.17999999999999 52
83.19 52
83.19999999999999 52
83.21 52
83.22 52
83.23 52
83.24000000000001 37
83.25 53
83.26 52
83.27 52
83.28 79
83.28999999999999 79
83.3 52
83.30999999999999 52
83.32000000000001 52
83.33 52
83.34 31
83.35 31
83.36 31
83.37 31
83.38 31
83.39 31
83.39999999999999 31
83.41 31
83.42 31
83.43 31
83.44 31
83.45 31
83.46 31
83.47 31
83.48 31
83.49 31
83.5 103
83.50999999999999 111
83.52000000000001 60
83.53 60
83.54 60
83.55 52
83.56 52
83.57 52
83.58 52
83.59 52
83.6 52
83.61 52
83.62 52
83.63000000000001 52
83.64 52
83.65 52
83.66 52
83.67 31
83.67999999999999 31
83.69 31
83.7 31
83.71 31
83.72 31
83.73 31
83.74000000000001 31
83.75 31
83.76 31
83.77 31
83.78 31
83.78999999999999 31
83.8 31
83.81 31
83.82000000000001 31
83.83 31
83.84 31
83.85000000000001 31
83.86 31
83.87 31
83.88 31
83.89 31
83.89999999999999 31
83.91 31
83.92 31
83.93 31
83.94 31
83.95 31
83.96000000000001 31
83.97 31
83.98 31
83.99 31
84.0 28
84.00999999999999 28
84.02000000000001 28
84.03 28
84.04 28
84.05 28
84.06 28
84.07 28
84.08 28
84.09 28
84.1 28
84.11 28
84.12 28
84.13000000000001 28
84.14 28
84.15 28
84.16 28
84.17 28
84.17999999999999 28
84.19 28
84.2 28
84.21 28
84.22 28
84.23 28
84.24000000000001 28
84.25 28
84.26 28
84.27 28
84.28 28
84.28999999999999 28
84.3 28
84.31 28
84.32 28
84.33 28
84.34 28
84.35000000000001 28
84.36 28
84.37 28
84.38 28
84.39 28
84.39999999999999 28
84.41 28
84.41999999999999 28
84.43 28
84.44 28
84.45 28
84.46000000000001 28
84.47 28
84.48 28
84.49 28
84.5 31
84.50999999999999 31
84.52 31
84.53 31
84.54 31
84.55 31
84.56 16
84.57 16
84.58 16
84.59 16
84.6 16
84.61 16
84.61999999999999 16
84.63000000000001 16
84.64 16
84.65 16
84.66 16
84.67 31
84.67999999999999 31
84.69 31
84.7 31
84.71 31
84.72 31
84.73 31
84.74000000000001 31
84.75 31
84.76 31
84.77 31
84.78 16
84.78999999999999 16
84.8 16
84.81 16
84.82 16
84.83 16
84.84 16
84.85000000000001 16
84.86 16
84.87 16
84.88 16
84.89 16
84.89999999999999 16
84.91 16
84.92 16
84.93 16
84.94 16
84.95 16
84.96000000000001 16
84.97 16
84.98 16
84.99 16
85.0 28
85.00999999999999 28
85.02 28
85.03 28
85.04 28
85.05 28
85.06 28
85.07000000000001 28
85.08 28
85.09 28
85.1 28
85.11 28
85.11999999999999 28
85.13000000000001 28
85.14 28
85.15 28
85.16 28
85.17 28
85.18 28
85.19 28
85.2 28
85.21 28
85.22 28
85.23 28
85.24000000000001 28
85.25 28
85.26 28
85.27 28
85.28 28
85.28999999999999 28
85.3 28
85.31 28
85.32 28
85.33000000000001 28
85.34 39
85.35000000000001 39
85.36 39
85.37 39
85.38 39
85.39 39
85.39999999999999 39
85.41 32
85.42 32
85.43 32
85.44 32
85.45 32
85.46000000000001 32
85.47 32
85.48 32
85.49 37
85.5 60
85.50999999999999 52
85.52 60
85.53 101
85.54 55
85.55 66
85.56 60
85.57000000000001 60
85.58 60
85.59 60
85.6 71
85.61 87
85.61999999999999 60
85.63 60
85.64 55
85.65 55
85.66 63
85.67 39
85.68 39
85.69 39
85.7 39
85.71 39
85.72 39
85.72999999999999 39
85.74000000000001 39
85.75 32
85.76 32
85.77 32
85.78 32
85.78999999999999 32
85.8 32
85.81 32
85.82 32
85.83 37
85.84 46
85.85000000000001 60
85.86 60
85.87 65
85.88 53
85.89 52
85.89999999999999 52
85.91 106
85.92 60
85.92999999999999 52
85.94 52
85.95 52
85.96000000000001 52
85.97 52
85.98 52
85.99 37
86.0 39
86.00999999999999 39
86.02 24
86.03 24
86.04 24
86.05 24
86.06 24
86.07000000000001 24
86.08 68
86.09 63
86.1 63
86.11 71
86.11999999999999 47
86.13 47
86.14 47
86.15 47
86.16 47
86.17 47
86.18 47
86.19 47
86.2 40
86.21 40
86.22 40
86.22999999999999 40
86.24000000000001 40
86.25 40
86.26 40
86.27 40
86.28 40
86.29 45
86.3 54
86.31 68
86.32 68
86.33 66
86.34 63
86.35000000000001 54
86.36 60
86.37 106
86.38 87
86.39 68
86.4 60
86.41 60
86.42 60
86.42999999999999 60
86.44000000000001 60
86.45 60
86.46000000000001 45
86.47 100
86.48 100
86.49 92
86.5 63
86.50999999999999 63
86.52 71
86.53 47
86.54 47
86.55000000000001 47
86.56 47
86.57000000000001 47
86.58 47
86.59 47
86.6 47
86.61 40
86.61999999999999 40
86.63 40
86.64 40
86.65 40
86.66 40
86.67 19
86.68 19
86.69 19
86.7 19
86.71 19
86.72 19
86.72999999999999 19
86.74000000000001 19
86.75 19
86.76 100
86.77 100
86.78 32
86.79 32
86.8 32
86.81 39
86.82 39
86.83 39
86.83999999999999 39
86.85000000000001 39
86.86 32
86.87 32
86.88 32
86.89 32
86.9 32
86.91 39
86.92 39
86.92999999999999 39
86.94 39
86.95 39
86.96000000000001 39
86.97 39
86.98 39
86.99 39
87.0 98
87.00999999999999 39
87.02 39
87.03 39
87.03999999999999 39
87.05000000000001 39
87.06 39
87.07000000000001 39
87.08 39
87.09 39
87.1 39
87.11 39
87.11999999999999 39
87.13 24
87.14 24
87.15 24
87.16 24
87.17 24
87.18 24
87.19 68
87.2 63
87.21 63
87.22 63
87.22999999999999 47
87.24 47
87.25 47
87.26 47
87.27 47
87.28 47
87.29 47
87.3 47
87.31 40
87.32 40
87.33 40
87.33999999999999 36
87.35000000000001 36
87.36 36
87.37 36
87.38 36
87.39 26
87.4 26
87.41 26
87.42 26
87.42999999999999 26
87.44 26
87.45 26
87.46000000000001 26
87.47 26
87.48 26
87.49 26
87.5 85
87.51 79
87.52 66
87.53 59
87.53999999999999 46
87.55000000000001 60
87.56 98
87.57000000000001 39
87.58 39
87.59 39
87.6 39
87.61 39
87.62 39
87.63 39
87.64 39
87.65 39
87.66000000000001 39
87.67 36
87.68 36
87.69 36
87.7 36
87.71 36
87.72 26
87.72999999999999 26
87.74 26
87.75 26
87.76 26
87.77000000000001 26
87.78 26
87.79 26
87.8 26
87.81 26
87.82 26
87.83 26
87.83999999999999 26
87.85000000000001 26
87.86 26
87.87 26
87.88 26
87.89 26
87.9 26
87.91 26
87.92 26
87.92999999999999 26
87.94 26
87.95 26
87.96000000000001 26
87.97 41
87.98 41
87.99 41
88.0 21
88.01 21
88.02 21
88.03 21
88.03999999999999 21
88.05 21
88.06 21
88.07000000000001 21
88.08 21
88.09 21
88.1 21
88.11 21
88.12 21
88.13 21
88.14 21
88.14999999999999 21
88.16000000000001 21
88.17 21
88.18 21
88.19 21
88.2 21
88.21 21
88.22 21
88.22999999999999 21
88.24 21
88.25 21
88.26 21
88.27000000000001 21
88.28 21
88.29 21
88.3 33
88.31 33
88.32 33
88.33 33
88.33999999999999 33
88.35 33
88.36 33
88.37 33
88.38 33
88.39 33
88.4 33
88.41 33
88.42 33
88.42999999999999 33
88.44 33
88.44999999999999 33
88.46000000000001 33
88.47 33
88.48 33
88.49 33
88.5 44
88.51 36
88.52 36
88.53 36
88.53999999999999 36
88.55 36
88.56 47
88.57000000000001 47
88.58 47
88.59 47
88.6 40
88.61 100
88.62 100
88.63 92
88.64 92
88.64999999999999 92
88.66000000000001 84
88.67 39
88.68 36
88.69 36
88.7 36
88.71 36
88.72 36
88.73 36
88.74 36
88.75 39
88.76 24
88.77000000000001 24
88.78 47
88.79 47
88.8 47
88.81 47
88.82 40
88.83 100
88.84 100
88.85 92
88.86 92
88.87 92
88.88000000000001 84
88.89 84
88.9 84
88.91 76
88.92 76
88.92999999999999 63
88.94 63
88.94999999999999 74
88.96000000000001 68
88.97 68
88.98 68
88.99000000000001 68
89.0 32
89.01 32
89.02 32
89.03 32
89.03999999999999 32
89.05 76
89.06 71
89.07000000000001 71
89.08 71
89.09 55
89.1 55
89.11 55
89.12 41
89.13 41
89.14 41
89.14999999999999 41
89.16000000000001 41
89.17 41
89.18 52
89.19 44
89.2 44
89.21 44
89.22 44
89.23 44
89.24 55
89.25 55
89.25999999999999 55
89.27000000000001 55
89.28 48
89.29 108
89.3 108
89.31 100
89.32 100
89.33 100
89.34 47
89.35 47
89.36 47
89.37 47
89.38000000000001 47
89.39 47
89.4 47
89.41 47
89.42 47
89.42999999999999 47
89.44 47
89.44999999999999 47
89.46 27
89.47 27
89.48 27
89.49000000000001 27
89.5 41
89.51 41
89.52 47
89.53 47
89.53999999999999 45
89.55 63
89.55999999999999 68
89.57000000000001 32
89.58 32
89.59 85
89.6 59
89.61 45
89.62 68
89.63 68
89.64 68
89.64999999999999 47
89.66 47
89.67 47
89.68 47
89.69 47
89.7 47
89.71 47
89.72 47
89.73 47
89.74 47
89.75 47
89.75999999999999 47
89.77000000000001 47
89.78 47
89.79 47
89.8 27
89.81 27
89.82 27
89.83 27
89.84 108
89.85 108
89.86 100
89.87 40
89.88000000000001 40
89.89 41
89.9 41
89.91 41
89.92 41
89.92999999999999 41
89.94 41
89.95 41
89.96 52
89.97 44
89.98 44
89.99000000000001 44
90.0 33
90.01 33
90.02 33
90.03 33
90.03999999999999 33
90.05 33
90.06 33
90.07000000000001 33
90.08 33
90.09 33
90.10000000000001 33
90.11 33
90.12 33
90.13 33
90.14 33
90.14999999999999 33
90.16 33
90.17 33
90.18 33
90.19 33
90.2 33
90.21000000000001 33
90.22 33
90.23 33
90.24 33
90.25 33
90.25999999999999 33
90.27000000000001 33
90.28 33
90.29 33
90.3 33
90.31 33
90.32 33
90.33 33
90.34 33
90.35 33
90.36 33
90.37 33
90.38000000000001 33
90.39 33
90.4 33
90.41 33
90.42 33
90.42999999999999 33
90.44 33
90.45 33
90.46 33
90.47 33
90.48 33
90.49000000000001 33
90.5 45
90.51 45
90.52 45
90.53 45
90.53999999999999 45
90.55 45
90.56 45
90.57 45
90.58 45
90.59 45
90.60000000000001 45
90.61 45
90.62 45
90.63 45
90.64 45
90.64999999999999 45
90.66 45
90.66999999999999 41
90.68 41
90.69 41
90.7 41
90.71000000000001 41
90.72 41
90.73 41
90.74 41
90.75 41
90.75999999999999 41
90.77 41
90.78 27
90.79 106
90.8 47
90.81 47
90.82 47
90.83 47
90.84 47
90.85 47
90.86 41
90.86999999999999 41
90.88000000000001 41
90.89 41
90.9 41
90.91 41
90.92 41
90.92999999999999 41
90.94 41
90.95 41
90.96 44
90.97 44
90.98 34
90.99000000000001 34
91.0 41
91.01 41
91.02 41
91.03 41
91.03999999999999 41
91.05 41
91.06 41
91.07 41
91.08 41
91.09 41
91.10000000000001 41
91.11 41
91.12 41
91.13 41
91.14 41
91.14999999999999 41
91.16 41
91.17 41
91.18 41
91.19 41
91.2 41
91.21000000000001 41
91.22 41
91.23 41
91.24 41
91.25 41
91.25999999999999 41
91.27 41
91.28 41
91.29 41
91.3 41
91.31 41
91.32000000000001 41
91.33 41
91.34 26
91.35 26
91.36 26
91.36999999999999 26
91.38000000000001 26
91.39 26
91.4 26
91.41 26
91.42 26
91.43 26
91.44 26
91.45 26
91.46 26
91.47 26
91.48 26
91.49000000000001 26
91.5 41
91.51 41
91.52 41
91.53 41
91.53999999999999 41
91.55 41
91.56 41
91.57 41
91.58000000000001 41
91.59 41
91.60000000000001 41
91.61 41
91.62 41
91.63 41
91.64 41
91.64999999999999 41
91.66 41
91.67 26
91.68 26
91.69 26
91.7 26
91.71000000000001 26
91.72 26
91.73 26
91.74 26
91.75 26
91.75999999999999 26
91.77 26
91.78 26
91.79 26
91.8 26
91.81 26
91.82000000000001 26
91.83 26
91.84 26
91.85 26
91.86 26
91.86999999999999 26
91.88 26
91.89 26
91.9 26
91.91 26
91.92 26
91.93 26
91.94 26
91.95 45
91.96 45
91.97 45
91.97999999999999 45
91.99000000000001 45
92.0 21
92.01 21
92.02 21
92.03 21
92.03999999999999 21
92.05 21
92.06 21
92.07 21
92.08 21
92.09 21
92.10000000000001 21
92.11 21
92.12 21
92.13 21
92.14 21
92.14999999999999 21
92.16 21
92.17 21
92.17999999999999 21
92.19 21
92.2 21
92.21000000000001 21
92.22 21
92.23 21
92.24 21
92.25 21
92.25999999999999 21
92.27 21
92.28 21
92.29 21
92.3 21
92.31 21
92.32000000000001 21
92.33 21
92.34 21
92.35 21
92.36 21
92.36999999999999 21
92.38 21
92.39 21
92.4 21
92.41 21
92.42 21
92.43 21
92.44 21
92.45 21
92.46 21
92.47 21
92.47999999999999 21
92.49000000000001 21
92.5 35
92.51 116
92.52 116
92.53 108
92.54 48
92.55 48
92.56 41
92.57 41
92.58 41
92.59 41
92.60000000000001 41
92.61 41
92.62 41
92.63 41
92.64 41
92.65 41
92.66 36
92.67 44
92.67999999999999 44
92.69000000000001 44
92.7 44
92.71000000000001 44
92.72 44
92.73 49
92.74 49
92.75 49
92.75999999999999 49
92.77 49
92.78 41
92.79 41
92.80000000000001 41
92.81 41
92.82000000000001 41
92.83 41
92.84 41
92.85 41
92.86 41
92.86999999999999 41
92.88 36
92.89 36
92.9 36
92.91 36
92.92 36
92.93 36
92.94 36
92.95 36
92.96 36
92.97 36
92.97999999999999 36
92.99000000000001 36
93.0 44
93.01 44
93.02 44
93.03 52
93.04 52
93.05 52
93.06 60
93.07 60
93.08 60
93.08999999999999 60
93.10000000000001 68
93.11 68
93.12 68
93.13 76
93.14 76
93.15 76
93.16 76
93.17 84
93.17999999999999 84
93.19 84
93.2 92
93.21000000000001 92
93.22 92
93.23 92
93.24 100
93.25 100
93.25999999999999 100
93.27 100
93.28 108
93.28999999999999 108
93.30000000000001 108
93.31 108
93.32000000000001 108
93.33 116
93.34 26
93.35 26
93.36 26
93.36999999999999 26
93.38 26
93.39 26
93.4 26
93.41 26
93.42 26
93.43 26
93.44 26
93.45 26
93.46 26
93.47 26
93.47999999999999 26
93.49 26
93.5 42
93.51 61
93.52 41
93.53 41
93.54 41
93.55 41
93.56 41
93.57 41
93.58 41
93.58999999999999 41
93.60000000000001 41
93.61 41
93.62 41
93.63 41
93.64 41
93.65 41
93.66 41
93.67 26
93.67999999999999 26
93.69 26
93.7 26
93.71000000000001 26
93.72 26
93.73 26
93.74 26
93.75 26
93.76 26
93.77 26
93.78 26
93.78999999999999 26
93.80000000000001 26
93.81 26
93.82000000000001 26
93.83 26
93.84 26
93.85 26
93.86 26
93.87 26
93.88 26
93.89 26
93.9 26
93.91000000000001 26
93.92 26
93.93 26
93.94 26
93.95 26
93.96 26
93.97 26
93.97999999999999 26
93.99 26
94.0 21
94.01 21
94.02000000000001 21
94.03 21
94.04 21
94.05 21
94.06 21
94.07 21
94.08 21
94.08999999999999 21
94.10000000000001 21
94.11 21
94.12 21
94.13 21
94.14 21
94.15 21
94.16 21
94.17 21
94.17999999999999 21
94.19 21
94.2 21
94.21000000000001 21
94.22 21
94.23 21
94.24 21
94.25 21
94.26 21
94.27 21
94.28 21
94.28999999999999 21
94.3 21
94.31 21
94.32000000000001 21
94.33 21
94.34 21
94.35 21
94.36 21
94.37 21
94.38 21
94.39 21
94.39999999999999 21
94.41000000000001 21
94.42 21
94.43 21
94.44 21
94.45 21
94.46 21
94.47 21
94.47999999999999 21
94.49 21
94.5 92
94.51 92
94.52000000000001 92
94.53 100
94.54 100
94.55 100
94.56 100
94.57 108
94.58 108
94.58999999999999 57
94.6 57
94.61 49
94.62 49
94.63 49
94.64 49
94.65 49
94.66 49
94.67 49
94.67999999999999 49
94.69 49
94.69999999999999 49
94.71000000000001 49
94.72 49
94.73 49
94.74 49
94.75 49
94.76 49
94.77 34
94.78 49
94.78999999999999 49
94.8 49
94.81 49
94.82000000000001 49
94.83 49
94.84 49
94.85 49
94.86 49
94.87 49
94.88 49
94.89 49
94.89999999999999 34
94.91000000000001 50
94.92 49
94.93 49
94.94 76
94.95 74
94.96 49
94.97 49
94.98 49
94.99 49
95.0 36
95.01 36
95.02000000000001 36
95.03 21
95.04 21
95.05 21
95.06 21
95.07 21
95.08 21
95.09 21
95.1 21
95.11 21
95.12 21
95.13000000000001 21
95.14 21
95.15 21
95.16 21
95.17 21
95.17999999999999 21
95.19 21
95.19999999999999 21
95.21000000000001 21
95.22 21
95.23 21
95.24000000000001 21
95.25 21
95.26 21
95.27 21
95.28 21
95.28999999999999 21
95.3 21
95.31 21
95.32000000000001 21
95.33 21
95.34 28
95.35 28
95.36 28
95.37 28
95.38 28
95.39 28
95.39999999999999 28
95.41000000000001 28
95.42 28
95.43 28
95.44 28
95.45 28
95.46 28
95.47 28
95.48 28
95.49 28
95.5 36
95.50999999999999 36
95.52000000000001 36
95.53 36
95.54 36
95.55 36
95.56 36
95.57 36
95.58 21
95.59 21
95.6 21
95.61 21
95.62 21
95.63000000000001 21
95.64 21
95.65 21
95.66 21
95.67 28
95.67999999999999 28
95.69 28
95.69999999999999 28
95.71 28
95.72 28
95.73 28
95.74000000000001 28
95.75 28
95.76 28
95.77 28
95.78 28
95.78999999999999 28
95.8 28
95.80999999999999 28
95.82000000000001 28
95.83 28
95.84 28
95.85 28
95.86 28
95.87 28
95.88 28
95.89 28
95.89999999999999 28
95.91 28
95.92 28
95.93 28
95.94 28
95.95 28
95.96 28
95.97 28
95.98 28
95.99 28
96.0 13
96.00999999999999 13
96.02000000000001 13
96.03 13
96.04 13
96.05 13
96.06 13
96.07 13
96.08 13
96.09 13
96.1 13
96.11 13
96.12 13
96.13000000000001 13
96.14 13
96.15 13
96.16 13
96.17 13
96.17999999999999 13
96.19 13
96.2 13
96.21 13
96.22 13
96.23 13
96.24000000000001 13
96.25 13
96.26 13
96.27 13
96.28 13
96.28999999999999 13
96.3 13
96.31 13
96.32000000000001 13
96.33 13
96.34 13
96.35000000000001 13
96.36 13
96.37 13
96.38 13
96.39 13
96.39999999999999 13
96.41 13
96.42 13
96.43 13
96.44 13
96.45 13
96.46000000000001 13
96.47 13
96.48 13
96.49 13
96.5 36
96.50999999999999 36
96.52000000000001 36
96.53 36
96.54 36
96.55 36
96.56 57
96.57 57
96.58 52
96.59 52
96.6 52
96.61 60
96.62 60
96.63000000000001 60
96.64 68
96.65 68
96.66 68
96.67 57
96.67999999999999 98
96.69 52
96.7 52
96.71 79
96.72 57
96.73 57
96.74000000000001 57
96.75 57
96.76 68
96.77 84
96.78 57
96.78999999999999 57
96.8 52
96.81 52
96.82 52
96.83 60
96.84 60
96.85000000000001 60
96.86 68
96.87 68
96.88 68
96.89 68
96.89999999999999 76
96.91 76
96.91999999999999 76
96.93 36
96.94 36
96.95 36
96.96000000000001 36
96.97 36
96.98 36
96.99 36
97.0 33
97.00999999999999 33
97.02 33
97.03 33
97.04 33
97.05 33
97.06 33
97.07 33
97.08 33
97.09 33
97.1 33
97.11 33
97.11999999999999 36
97.13000000000001 36
97.14 36
97.15 36
97.16 36
97.17 36
97.17999999999999 36
97.19 36
97.2 36
97.21 36
97.22 36
97.23 36
97.24000000000001 36
97.25 36
97.26 36
97.27 36
97.28 36
97.28999999999999 36
97.3 36
97.31 36
97.32 36
97.33 36
97.34 29
97.35000000000001 29
97.36 29
97.37 29
97.38 29
97.39 29
97.39999999999999 29
97.41 29
97.42 29
97.43 34
97.44 43
97.45 43
97.46000000000001 57
97.47 149
97.48 75
97.49 50
97.5 49
97.50999999999999 49
97.52 95
97.53 76
97.54 57
97.55 49
97.56 49
97.57000000000001 49
97.58 49
97.59 49
97.6 49
97.61 49
97.61999999999999 34
97.63000000000001 34
97.64 34
97.65 34
97.66 34
97.67 29
97.68 29
97.69 29
97.7 29
97.71 29
97.72 29
97.73 29
97.74000000000001 29
97.75 29
97.76 34
97.77 34
97.78 43
97.78999999999999 57
97.8 57
97.81 55
97.82 52
97.83000000000001 50
97.84 43
97.85000000000001 57
97.86 57
97.87 79
97.88 50
97.89 36
97.89999999999999 36
97.91 36
97.92 36
97.93 36
97.94 36
97.95 36
97.96000000000001 36
97.97 36
97.98 36
97.99 36
98.0 16
98.00999999999999 16
98.02 16
98.03 16
98.04 16
98.05 16
98.06 16
98.07000000000001 16
98.08 16
98.09 16
98.1 16
98.11 16
98.11999999999999 16
98.13 16
98.14 16
98.15 16
98.16 16
98.17 16
98.18 16
98.19 16
98.2 16
98.21 16
98.22 16
98.22999999999999 97
98.24000000000001 97
98.25 89
98.26 89
98.27 89
98.28 81
98.28999999999999 81
98.3 81
98.31 73
98.32 73
98.33 73
98.34 65
98.35000000000001 65
98.36 65
98.37 57
98.38 57
98.39 57
98.39999999999999 49
98.41 49
98.42 41
98.42999999999999 41
98.44 41
98.45 41
98.46000000000001 41
98.47 41
98.48 41
98.49 31
98.5 23
98.50999999999999 23
98.52 23
98.53 23
98.54 23
98.55 23
98.56 23
98.57000000000001 23
98.58 23
98.59 23
98.6 23
98.61 23
98.61999999999999 23
98.63 23
98.64 23
98.65 23
98.66 23
98.67 36
98.68 36
98.69 36
98.7 36
98.71 33
98.72 33
98.72999999999999 33
98.74000000000001 33
98.75 33
98.76 33
98.77 33
98.78 36
98.79 36
98.8 36
98.81 36
98.82 36
98.83 36
98.84 36
98.85000000000001 36
98.86 33
98.87 33
98.88 33
98.89 33
98.9 33
98.91 33
98.92 33
98.92999999999999 33
98.94000000000001 33
98.95 33
98.96000000000001 33
98.97 33
98.98 33
98.99 33
99.0 36
99.00999999999999 36
99.02 36
99.03 36
99.04 49
99.05000000000001 130
99.06 130
99.07000000000001 76
99.08 63
99.09 56
99.1 43
99.11 58
99.11999999999999 57
99.13 95
99.14 36
99.15 36
99.16 36
99.17 36
99.18 36
99.19 36
99.2 36
99.21 36
99.22 36
99.22999999999999 36
99.24000000000001 36
99.25 36
99.26 36
99.27 21
99.28 21
99.29 21
99.3 21
99.31 21
99.32 21
99.33 21
99.33999999999999 65
99.35000000000001 60
99.36 60
99.37 60
99.38 68
99.39 44
99.4 44
99.41 44
99.42 44
99.42999999999999 44
99.44 44
99.45 44
99.46000000000001 44
99.47 44
99.48 37
99.49 37
99.5 36
99.50999999999999 36
99.52 36
99.53 36
99.53999999999999 36
99.55000000000001 36
99.56 36
99.57000000000001 36
99.58 36
99.59 36
99.6 49
99.61 92
99.61999999999999 103
99.63 76
99.64 63
99.65 56
99.66 43
99.67 65
99.68 60
99.69 60
99.7 60
99.71 68
99.72 44
99.72999999999999 44
99.74 44
99.75 44
99.76 44
99.77 44
99.78 44
99.79 44
99.8 44
99.81 37
99.82 37
99.83 37
99.83999999999999 37
99.85000000000001 37
99.86 37
99.87 37
99.88 37
99.89 37
99.9 42
99.91 42
99.92 51
99.92999999999999 65
99.94 65
99.95 149
99.96000000000001 60
99.97 58
99.98 57
99.99 57
100.0 41

